The Availability-Accountability Dilemma and its Resolution via Accountability Gadgets

For applications of Byzantine fault tolerant (BFT) consensus protocols where the participants are economic agents, recent works highlighted the importance of accountability: the ability to identify participants who provably violate the protocol. At the same time, being able to reach consensus under dynamic levels of participation is desirable for censorship resistance. We identify an availability-accountability dilemma: in an environment with dynamic participation, no protocol can simultaneously be accountably-safe and live. We provide a resolution to this dilemma by constructing a provably secure optimally-resilient accountability gadget to checkpoint a longest chain protocol, such that the full ledger is live under dynamic participation and the checkpointed prefix ledger is accountable. Our accountability gadget construction is black-box and can use any BFT protocol which is accountable under static participation. Using HotStuff as the black box, we implemented our construction as a protocol for the Ethereum 2.0 beacon chain, and our Internet-scale experiments with more than 4000 nodes show that the protocol achieves the required scalability and has better latency than the current solution Gasper, which was shown insecure by recent attacks.

==> figures/prototype-experiments/ledgers-runtime2500-n4100-f0-Tcp300.txt <==
t LOGacc LOGava
0.0 0 0
0.03800000000046566 0 0
29.27900000003865 0 0
29.572000000043772 0 0
30.041000000026543 0 0
36.59700000000885 0 0
36.602000000013504 0 0
36.69700000004377 0 0
44.26500000001397 0 0
51.75400000001537 0 0
59.369000000006054 0 0
74.5 0 1
96.87300000002142 0 2
96.98000000003958 0 2
104.25200000003679 0 3
104.35999999998603 0 3
119.40100000001257 0 4
126.8969999999972 0 5
134.26400000002468 0 6
149.18700000003446 0 7
156.94800000003306 0 8
164.21400000003632 0 9
171.73600000003353 0 10
186.96900000004098 0 11
187.15200000000186 0 11
194.46299999998882 0 12
201.91600000002654 0 13
201.93700000003446 0 13
209.25900000002002 0 14
209.4899999999907 0 14
216.8520000000135 0 15
224.44099999999162 0 16
224.55300000001444 0 16
224.58600000001024 0 16
231.94800000003306 0 17
232.0570000000298 0 17
232.0910000000149 0 17
239.3310000000056 0 18
239.37800000002608 0 18
239.46900000004098 0 18
254.30499999999302 0 19
254.4100000000326 0 19
261.83500000002095 0 20
306.7850000000326 0 21
306.89199999999255 0 21
321.84799999999814 0 22
329.25400000001537 0 23
336.92399999999907 0 24
344.59500000003027 0 25
344.76600000000326 0 25
344.8040000000037 0 25
344.8429999999935 0 25
352.2619999999879 0 26
352.4459999999963 0 26
352.6700000000419 0 26
352.7179999999935 0 26
361.0210000000079 0 27
361.57300000003306 0 27
361.75800000003073 0 27
363.4340000000084 23 27
382.2860000000219 23 28
382.4090000000433 23 28
389.93900000001304 23 29
404.7750000000233 23 30
404.87200000003213 23 30
420.5650000000023 23 31
427.53100000001723 23 32
434.84500000003027 23 33
434.9330000000191 23 33
435.0109999999986 23 33
449.6730000000098 23 34
449.9079999999958 23 34
457.38000000000466 23 35
464.6830000000191 23 36
464.9629999999888 23 36
465.0780000000377 23 36
479.6600000000326 23 37
479.90400000003865 23 37
502.4519999999902 23 38
510.0009999999893 23 39
517.304999999993 23 40
517.5329999999958 23 40
540.210000000021 23 41
547.3759999999893 23 42
554.9459999999963 23 43
562.1930000000284 23 44
569.8250000000116 23 45
570.0300000000279 23 45
570.1149999999907 23 45
577.210000000021 23 46
584.9239999999991 23 47
585.0160000000033 23 47
599.8520000000135 23 48
600.0169999999925 23 48
614.8790000000154 23 49
622.4459999999963 23 50
622.695000000007 23 50
622.9110000000219 23 50
623.00900000002 23 50
629.935999999987 23 51
644.8220000000438 23 52
652.6110000000335 23 53
674.9670000000042 23 54
675.1479999999865 23 54
682.469000000041 23 55
689.7060000000056 23 56
689.8450000000303 23 56
698.1230000000214 23 57
700.2930000000051 53 57
712.4619999999995 53 58
719.9150000000373 53 59
735.1930000000284 53 60
742.4060000000172 53 61
742.554999999993 53 61
757.5670000000391 53 62
772.6089999999967 53 63
787.6780000000144 53 64
787.9029999999912 53 64
788.0580000000191 53 64
795.1300000000047 53 65
795.3120000000345 53 65
809.774000000034 53 66
817.5560000000405 53 67
817.7999999999884 53 67
832.4490000000224 53 68
839.8030000000144 53 69
855.0810000000056 53 70
862.5100000000093 53 71
862.6760000000359 53 71
870.1529999999912 53 72
870.2980000000098 53 72
877.1460000000079 53 73
877.6210000000428 53 73
878.1199999999953 53 73
878.5810000000056 53 73
885.0380000000005 53 74
899.8869999999879 53 75
907.3550000000396 53 76
907.7119999999995 53 76
915.0270000000019 53 77
915.2160000000149 53 77
922.7490000000107 53 78
922.9459999999963 53 78
945.2150000000256 53 79
945.5100000000093 53 79
952.5219999999972 53 80
952.7770000000019 53 80
960.0310000000172 53 81
967.5830000000424 53 82
967.7900000000373 53 82
975.2000000000116 53 83
975.3960000000079 53 83
982.5200000000186 53 84
990.0410000000265 53 85
990.2999999999884 53 85
1004.9050000000279 53 86
1012.5950000000303 53 87
1020.6909999999916 53 88
1022.0389999999898 53 88
1027.4830000000075 53 89
1033.8530000000028 85 89
1050.4810000000289 85 90
1051.2470000000321 85 90
1051.8800000000047 85 90
1052.0950000000303 85 90
1057.738000000012 85 91
1072.6259999999893 85 92
1095.5960000000196 85 93
1095.8310000000056 85 93
1110.216000000015 85 94
1124.8699999999953 85 95
1132.8880000000354 85 96
1133.2170000000042 85 96
1140.341000000015 85 97
1140.6440000000293 85 97
1147.8670000000275 85 98
1148.1359999999986 85 98
1155.3740000000107 85 99
1156.2060000000056 85 99
1156.5950000000303 85 99
1170.5740000000224 85 100
1171.3180000000284 85 100
1171.6149999999907 85 100
1200.2820000000065 85 101
1222.76800000004 85 102
1237.7580000000307 85 103
1238.140000000014 85 103
1275.4980000000214 85 104
1275.8489999999874 85 104
1282.649000000034 85 105
1290.4610000000102 85 106
1290.7580000000307 85 106
1313.1749999999884 85 107
1313.5389999999898 85 107
1342.7300000000396 85 108
1357.6930000000284 85 109
1365.829000000027 85 110
1366.3319999999949 107 110
1373.1870000000345 107 111
1374.060999999987 107 111
1374.4440000000177 107 111
1380.2449999999953 107 112
1388.2480000000214 107 113
1388.7019999999902 107 113
1395.6170000000275 107 114
1396.00900000002 107 114
1418.3570000000182 107 115
1418.9670000000042 107 115
1440.4029999999912 107 116
1455.1670000000158 107 117
1463.2820000000065 107 118
1477.8470000000088 107 119
1478.5329999999958 107 119
1485.6180000000168 107 120
1486.5780000000377 107 120
1487.2390000000014 107 120
1508.2470000000321 107 121
1509.228999999992 107 121
1509.8770000000368 107 121
1515.5219999999972 107 122
1523.219000000041 107 123
1523.7829999999958 107 123
1537.646000000008 107 124
1545.4970000000321 107 125
1546.0219999999972 107 125
1553.329000000027 107 126
1553.8560000000289 107 126
1598.1529999999912 107 127
1598.5879999999888 107 127
1613.5219999999972 107 128
1614.6710000000312 107 128
1615.1970000000438 107 128
1650.4430000000284 107 129
1657.7770000000019 107 130
1658.6940000000177 107 130
1659.7200000000303 107 130
1660.3850000000093 107 130
1682.1380000000354 107 131
1683.9519999999902 107 131
1684.9629999999888 107 131
1695.3699999999953 107 132
1701.5350000000326 130 132
1703.4110000000219 130 133
1718.4700000000303 130 134
1719.3950000000186 130 134
1726.0460000000312 130 135
1727.326000000001 130 135
1728.0890000000363 130 135
1733.51800000004 130 136
1734.7200000000303 130 136
1735.494000000006 130 136
1740.7370000000228 130 137
1763.2509999999893 130 138
1770.9459999999963 130 139
1772.0310000000172 130 139
1772.9180000000051 130 139
1785.609999999986 130 140
1793.5100000000093 130 141
1794.4490000000224 130 141
1801.1230000000214 130 142
1802.326000000001 130 142
1803.7140000000363 130 142
1805.2999999999884 130 142
1806.2609999999986 130 142
1808.9170000000158 130 143
1810.3390000000363 130 143
1811.1380000000354 130 143
1815.933000000019 130 144
1823.0040000000154 130 145
1830.6290000000154 130 146
1838.3060000000405 130 147
1839.4590000000317 130 147
1845.8470000000088 130 148
1868.048999999999 130 149
1875.8720000000321 130 150
1883.375 130 151
1884.6749999999884 130 151
1885.6959999999963 130 151
1890.9590000000317 130 152
1897.89300000004 130 153
1921.3740000000107 130 154
1922.3450000000303 130 154
1928.820000000007 130 155
1929.8859999999986 130 155
1936.1210000000428 130 156
1950.7080000000424 130 157
1958.5080000000307 130 158
1959.630999999994 130 158
1973.5750000000116 130 159
1980.8269999999902 130 160
1988.6410000000033 130 161
1989.6390000000247 130 161
1996.140000000014 130 162
2010.7770000000019 130 163
2026.3720000000321 130 164
2028.329000000027 130 164
2031.1689999999944 130 164
2033.3300000000163 130 165
2035.4340000000084 130 165
2038.5050000000047 162 165
2042.4010000000126 162 166
2043.4370000000345 162 166
2044.3710000000428 162 166
2050.2900000000373 162 167
2055.984999999986 162 168
2079.1230000000214 162 169
2080.911000000022 162 169
2082.1660000000265 162 169
2086.662000000011 162 170
2087.996000000043 162 170
2093.6450000000186 162 171
2100.9500000000116 162 172
2108.7339999999967 162 173
2116.3450000000303 162 174
2117.826000000001 162 174
2131.9010000000126 162 175
2133.18200000003 162 175
2139.170000000042 162 176
2146.228000000003 162 177
2153.847000000009 162 178
2168.912000000011 162 179
2176.467000000004 162 180
2178.00900000002 162 180
2183.9860000000335 162 181
2198.7140000000363 162 182
2206.1630000000005 162 183
2214.1540000000386 162 184
2216.121000000043 162 184
2217.5389999999898 162 184
2222.1930000000284 162 185
2223.5320000000065 162 185
2228.9619999999995 162 186
2244.0650000000023 162 187
2246.0080000000307 162 187
2247.3670000000275 162 187
2251.1639999999898 162 188
2258.8880000000354 162 189
2266.5780000000377 162 190
2268.116000000038 162 190
2274.021000000008 162 191
2275.597999999998 162 191
2281.8460000000196 162 192
2283.4500000000116 162 192
2288.7910000000265 162 193
2296.765000000014 162 194
2303.9500000000116 162 195
2311.5989999999874 162 196
2333.9590000000317 162 197
2351.7080000000424 162 198
2354.217000000004 162 198
2357.024000000034 162 199
2363.7820000000065 162 200
2365.7600000000093 162 200
2367.460000000021 162 200
2370.841000000015 162 200
2376.0340000000433 162 200
2383.600000000035 162 201
2387.1660000000265 197 201
2394.25900000002 197 202
2401.5860000000102 197 203
2409.546000000031 197 204
2411.505999999994 197 204
2416.606000000029 197 205
2424.978000000003 197 206
2426.793000000005 197 206
2439.18200000003 197 207
2470.128000000026 197 208
2471.9650000000256 197 208
2476.7449999999953 197 209
2491.9619999999995 197 210
2493.7140000000363 197 210
2514.2179999999935 197 211
2521.448000000033 197 212
2529.9860000000335 197 213


==> figures/prototype-experiments/ledgers-runtime2500-n4100-f1025-Tcp300.txt <==
t LOGacc LOGava
0.0 0 0
0.028000000049360096 0 0
0.2380000000121072 0 0
7.618000000016764 0 0
7.646000000007916 0 0
14.965000000025611 0 0
22.550000000046566 0 0
30.01400000002468 0 0
30.043000000005122 0 0
30.070000000006985 0 0
38.243000000016764 0 0
60.17200000002049 0 0
60.225000000034925 0 0
60.23600000003353 0 0
75.19500000000698 0 0
75.22200000000885 0 0
82.6940000000177 0 0
82.72200000000885 0 0
82.82400000002235 0 0
120.03600000002189 0 1
135.04300000000512 0 2
135.09900000004563 0 2
165.2160000000149 0 3
165.2730000000447 0 3
172.58400000003166 0 3
172.62100000004284 0 3
180.15300000004936 0 3
195.0910000000149 0 3
195.12300000002142 0 3
202.71000000002095 0 4
202.76500000001397 0 4
210.11600000003818 0 4
210.14500000001863 0 4
210.25800000003073 0 4
217.71300000004703 0 4
232.66400000004796 0 5
240.125 0 6
240.17700000002515 0 6
247.75300000002608 0 6
262.6970000000438 0 6
262.7360000000335 0 6
270.06100000004517 0 6
277.65200000000186 0 7
277.7050000000163 0 7
285.30300000001444 0 8
285.3890000000247 0 8
307.9330000000191 0 9
315.2390000000014 0 10
315.34900000004563 0 10
315.4100000000326 0 10
330.09600000001956 0 11
330.17700000002515 0 11
330.42600000003586 0 11
337.8280000000377 0 12
337.87900000001537 0 12
345.195000000007 0 13
345.2620000000461 0 13
352.6710000000312 0 14
367.63300000003073 0 15
367.71199999999953 0 15
390.09600000001956 0 16
397.80200000002515 0 17
397.9090000000433 0 17
398.20200000004843 0 17
405.04000000003725 0 18
405.1050000000396 0 18
405.2750000000233 0 18
405.4189999999944 0 18
412.73500000004424 0 18
420.3310000000056 0 19
427.59700000000885 0 19
435.899000000034 0 20
472.7300000000396 0 21
472.8080000000191 0 21
472.9100000000326 0 21
472.98300000000745 0 21
480.2260000000242 0 21
480.3770000000368 0 21
480.50800000003073 0 21
487.90400000003865 0 22
488.97400000004563 0 22
495.3500000000349 0 23
495.594000000041 0 23
503.1469999999972 0 24
517.6959999999963 0 25
517.8540000000503 0 25
525.2020000000484 0 25
540.7410000000382 0 25
549.1940000000177 0 25
549.994000000006 0 25
552.4510000000009 20 25
637.9079999999958 20 25
638.244000000006 20 25
638.4660000000149 20 25
645.5320000000065 20 26
645.7110000000102 20 26
652.9280000000144 20 27
653.1410000000033 20 27
660.3460000000196 20 28
682.8160000000498 20 29
683.0530000000144 20 29
690.4430000000284 20 30
712.9020000000019 20 30
720.3490000000456 20 30
720.5580000000191 20 30
728.01800000004 20 30
728.2050000000163 20 30
735.3890000000247 20 31
742.9560000000056 20 31
758.1089999999967 20 32
765.5340000000433 20 33
765.7690000000293 20 33
772.9330000000191 20 33
773.3150000000023 20 33
773.5340000000433 20 33
787.9370000000345 20 34
810.6050000000396 20 35
817.9550000000163 20 36
825.375 20 37
833.1060000000289 20 37
833.5130000000354 20 37
833.7800000000279 20 37
840.4180000000051 20 37
855.329000000027 20 38
870.7670000000508 20 39
871.2660000000033 20 39
871.5140000000247 20 39
877.6980000000331 20 40
878.1680000000051 20 40
878.6120000000228 20 40
900.3240000000224 20 41
900.7540000000154 20 41
923.7950000000419 20 41
924.460000000021 20 41
930.3280000000377 20 42
937.9780000000028 20 43
938.4720000000088 20 43
938.8070000000298 20 43
946.3530000000028 20 43
947.4550000000163 20 43
953.8410000000149 20 44
960.7490000000107 20 45
967.8850000000093 20 46
990.4110000000219 20 47
998.4900000000489 20 48
999.4100000000326 20 48
999.6840000000084 20 48
1005.5740000000224 20 48
1029.9040000000386 20 49
1030.637000000046 20 49
1042.8720000000321 20 50
1043.2640000000247 20 50
1050.6210000000428 20 51
1050.887000000046 46 51
1058.1600000000326 46 52
1058.6420000000508 46 52
1072.9960000000428 46 52
1073.5040000000154 46 52
1095.2240000000456 46 53
1095.4420000000391 46 53
1095.6780000000144 46 53
1103.2690000000293 46 53
1110.814000000013 46 53
1111.1689999999944 46 53
1155.9800000000396 46 54
1156.4560000000056 46 54
1163.2000000000116 46 55
1185.6880000000237 46 55
1186.2470000000321 46 55
1200.8250000000116 46 56
1201.3720000000321 46 56
1207.994000000006 46 57
1215.7609999999986 46 57
1245.6959999999963 46 57
1253.054999999993 46 58
1268.3390000000363 46 58
1275.8250000000116 46 58
1283.1990000000224 46 59
1290.7270000000135 46 60
1298.1579999999958 46 61
1298.704000000027 46 61
1305.765000000014 46 62
1312.9980000000214 46 63
1320.7480000000214 46 64
1328.2110000000102 46 65
1343.0080000000307 46 66
1343.5439999999944 46 66
1372.89300000004 46 67
1388.6670000000158 46 68
1390.8760000000475 46 68
1403.4280000000144 46 69
1407.701000000001 66 69
1418.4949999999953 66 70
1433.3910000000033 66 71
1434.0380000000005 66 71
1434.7840000000433 66 71
1441.2030000000377 66 71
1448.4020000000019 66 72
1455.8760000000475 66 73
1456.8450000000303 66 73
1463.5620000000345 66 74
1464.2730000000447 66 74
1478.2960000000312 66 75
1479.1560000000172 66 75
1486.100000000035 66 75
1487.1080000000075 66 75
1487.7320000000182 66 75
1493.8209999999963 66 76
1508.4470000000438 66 77
1509.213000000047 66 77
1515.5 66 77
1516.2320000000182 66 77
1538.469000000041 66 78
1539.265000000014 66 78
1568.3240000000224 66 79
1569.1720000000205 66 79
1570.0280000000494 66 79
1570.8540000000503 66 79
1598.38400000002 66 79
1599.1670000000158 66 79
1599.878000000026 66 79
1613.5100000000093 66 80
1614.3570000000182 66 80
1620.945000000007 66 81
1621.8160000000498 66 81
1636.3710000000428 66 82
1637.25 66 82
1650.8720000000321 66 83
1651.6359999999986 66 83
1658.5540000000037 66 84
1659.588000000047 66 84
1660.4650000000256 66 84
1666.091000000015 66 84
1666.7210000000196 66 84
1696.2480000000214 66 84
1704.1030000000028 66 84
1711.048999999999 66 84
1713.4470000000438 66 84
1719.9619999999995 66 84
1722.6030000000028 66 84
1733.6940000000177 66 84
1734.9160000000265 66 84
1735.5170000000508 66 84
1741.5219999999972 66 84
1742.5800000000163 66 84
1744.6110000000335 84 84
1763.5310000000172 84 85
1764.740000000049 84 85
1771.6030000000028 84 86
1772.7670000000508 84 86
1786.2150000000256 84 86
1787.265000000014 84 86
1801.1880000000237 84 86
1802.3830000000307 84 86
1808.6450000000186 84 86
1831.115000000049 84 87
1832.1300000000047 84 87
1846.3040000000037 84 87
1847.826000000001 84 87
1853.7780000000494 84 87
1854.8560000000289 84 87
1861.6380000000354 84 88
1876.4470000000438 84 89
1877.8910000000033 84 89
1878.920000000042 84 89
1884.0040000000154 84 90
1885.475000000035 84 90
1886.9679999999935 84 90
1887.6020000000135 84 90
1891.2570000000414 84 90
1898.9440000000177 84 90
1921.25900000002 84 90
1943.6930000000284 84 91
1973.9830000000075 84 91
1975.128000000026 84 91
1981.3250000000116 84 92
1982.6620000000112 84 92
1989.1359999999986 84 93
1990.3850000000093 84 93
2003.8610000000335 84 94
2005.1680000000051 84 94
2019.0190000000293 84 95
2034.0610000000452 84 96
2049.3120000000345 84 96
2056.287000000011 84 96
2071.326000000001 84 96
2102.6300000000047 84 96
2106.9440000000177 96 96
2109.2540000000154 96 97
2116.5950000000303 96 98
2131.6790000000037 96 99
2146.3040000000037 96 100
2147.7110000000102 96 100
2149.314000000013 96 100
2153.6590000000433 96 101
2161.558000000019 96 102
2163.412000000011 96 102
2176.3850000000093 96 103
2191.481000000029 96 104
2193.2240000000456 96 104
2206.1930000000284 96 105
2207.628000000026 96 105
2209.146999999997 96 105
2214.067000000039 96 106
2215.576000000001 96 106
2217.0320000000065 96 106
2221.6600000000326 96 107
2223.3369999999995 96 107
2225.1350000000093 96 107
2226.551000000036 96 107
2229.1140000000014 96 107
2252.079000000027 96 108
2253.545000000042 96 108
2259.3800000000047 96 108
2266.472000000009 96 108
2268.262000000046 96 108
2269.5109999999986 96 108
2288.8099999999977 96 108
2291.0750000000116 96 108
2296.982000000018 96 108
2298.5630000000237 96 108
2304.1970000000438 96 109
2305.8859999999986 96 109
2319.1350000000093 96 110
2320.793000000005 96 110
2326.9150000000373 96 111
2328.4130000000005 96 111
2341.8280000000377 96 112
2343.7480000000214 96 112
2349.4520000000484 96 112
2356.9550000000163 96 113
2358.6750000000466 96 113
2372.2339999999967 96 114
2374.253000000026 96 114
2376.0290000000386 96 114
2377.537000000011 96 114
2378.9030000000494 96 114
2401.801000000036 96 114
2403.3920000000508 96 114
2404.9310000000405 96 114
2409.597999999998 96 114
2411.2080000000424 96 114
2423.728000000003 96 114
2426.7390000000014 96 114
2439.039000000048 96 115
2440.7630000000354 96 115
2442.338000000047 96 115
2461.88400000002 96 116
2463.771000000008 96 116
2469.911000000022 96 116
2473.0630000000237 96 116
2474.7840000000433 96 116
2476.704000000027 96 117
2479.662000000011 96 117
2481.1199999999953 96 117
2514.872000000032 96 118
2516.8699999999953 96 118
2518.1870000000345 96 118
2522.561000000045 96 118


==> figures/prototype-experiments/traffic_runtime2500_n4100_f0_Tcp300_13.53.192.169.txt <==
t rx tx
0 1.60 3.95
1 0.13 0.60
1 0.26 0.29
2 16.70 13.86
2 52.66 38.53
3 131.70 188.85
3 2072.53 2501.46
4 1693.31 1665.16
4 884.04 559.00
5 114.32 94.83
5 238.11 247.51
6 267.14 232.52
6 1402.62 1523.40
7 257.44 139.18
7 104.49 43.65
8 118.56 79.01
8 591.23 789.31
9 454.85 431.61
9 587.24 608.07
10 275.37 131.57
10 345.85 505.90
11 81.48 36.03
11 134.80 100.05
12 97.53 39.69
12 345.36 509.95
13 71.74 60.73
13 219.16 232.76
14 346.41 383.18
14 34617.76 26458.53
15 109716.5 80921.95
15 94786.27 96957.96
16 81967.80 96768.36
16 77422.34 98568.36
17 67383.52 74748.04
17 61881.93 60778.82
18 45225.70 35542.71
18 36798.99 21246.03
19 29139.44 15066.97
19 28125.28 9265.16
20 16407.36 2951.41
20 14751.07 1514.78
21 9123.51 272.18
21 3501.00 608.88
22 1297.61 42.71
22 91.14 80.72
23 75.00 66.32
23 231.64 247.50
24 555.14 339.99
24 13164.00 3579.18
25 97516.76 35909.42
25 87172.74 79531.79
26 84870.01 86719.55
26 79253.32 77071.88
27 76886.26 75488.84
27 65275.31 56305.50
28 34798.51 16148.33
28 15909.52 5672.95
29 5144.08 3151.30
29 903.76 333.13
30 272.14 265.62
30 279.31 249.70
31 218.93 183.30
31 28.45 22.91
32 3.82 1.54
32 0.26 0.62
33 73.21 50.58
33 4557.79 240.78
34 64175.02 20464.88
34 78551.13 57549.31
35 68414.34 73363.98
35 70093.12 75200.16
36 70409.68 72129.46
36 68884.49 59774.33
37 44495.42 26393.35
37 27246.81 13043.65
38 8949.93 4298.11
38 2227.61 1531.99
39 697.99 45.05
39 425.48 406.78
40 95.67 133.84
40 179.50 190.17
41 906.52 2910.97
41 1876.91 1517.61
42 34238.58 9236.26
42 82120.40 43124.13
43 65058.62 70294.00
43 67297.16 69933.78
44 68274.44 65774.83
44 69063.27 66942.06
45 61380.67 49398.68
45 46142.10 25387.57
46 23534.78 6590.39
46 8477.40 2312.79
47 1820.61 383.01
47 214.83 190.05
48 103.22 127.58
48 174.99 174.53
49 4.31 6.09
49 229.44 304.10
50 113.63 51.53
50 203.01 222.34
51 120.21 144.39
51 10835.92 369.05
52 51812.32 20972.32
52 36554.16 42925.51
53 27379.85 30147.84
53 19610.49 11561.07
54 5809.86 5345.10
54 2863.15 2336.92
55 732.86 901.25
55 142.83 184.52
56 119.85 113.36
56 199.69 200.50
57 67.77 91.87
57 201.34 149.41
58 77.18 77.46
58 159.01 161.86
59 3.99 2.20
59 15.36 36.21
60 3411.01 1801.95
60 5269.11 4463.60
61 631.41 347.49
61 222.52 232.97
62 122.70 86.85
62 145.95 213.78
63 169.27 110.00
63 151.89 156.30
64 9.53 6.75
64 2.66 2.77
65 334.66 352.45
65 9.57 8.10
66 219.07 228.53
66 41.41 89.68
67 203.68 167.56
67 3808.27 2421.11
68 4952.01 3756.03
68 453.52 336.41
69 26.84 15.94
69 20.29 17.91
70 314.42 358.50
70 47.86 22.57
71 185.36 210.90
71 56.99 34.75
72 157.01 196.85
72 101.92 66.33
73 195.66 264.52
73 211.32 159.99
74 40.90 29.93
74 7.34 6.04
75 1627.94 519.65
75 6480.43 5572.39
76 764.97 424.66
76 334.28 129.34
77 60.65 110.83
77 210.93 172.39
78 126.83 145.21
78 257.33 267.71
79 79.23 52.34
79 8.84 8.45
80 100.17 168.14
80 249.41 192.84
81 5.06 23.45
81 222.79 211.32
82 21.24 29.88
82 168.92 200.33
83 191.16 150.12
83 106.70 191.32
84 217.82 139.58
84 13.35 13.04
85 26.61 53.58
85 318.02 303.00
86 7.60 5.38
86 206.78 219.07
87 32.17 21.17
87 109.18 127.84
88 250.09 233.29
88 43.31 62.57
89 223.53 254.19
89 70.34 25.75
90 35.02 9.24
90 7000.61 5371.62
91 1969.39 978.08
91 208.35 203.70
92 131.24 69.95
92 35.90 93.00
93 286.36 283.04
93 86.68 50.84
94 121.76 168.75
94 189.84 138.72
95 14.12 11.82
95 279.14 330.59
96 72.91 30.66
96 33.39 69.48
97 203.34 172.77
97 11.16 6.90
98 242.23 257.02
98 124.76 117.86
99 113.69 115.25
99 133.72 194.04
100 89.38 30.73
100 199.48 243.20
101 154.70 114.03
101 2.88 16.38
102 216.83 215.30
102 25.53 16.30
103 133.99 193.62
103 166.33 160.18
104 175.76 129.09
104 12.49 48.48
105 200.24 172.60
105 114.29 164.28
106 247.69 193.86
106 6.04 6.10
107 166.73 198.46
107 70.45 39.47
108 114.41 115.93
108 136.16 144.86
109 215.85 211.31
109 11.50 13.60
110 107.50 173.61
110 129.31 92.22
111 319.17 298.40
111 12.57 9.95
112 96.13 134.00
112 2250.10 564.90
113 12224.74 10606.34
113 2604.69 1266.30
114 338.92 291.49
114 179.91 43.15
115 73.65 53.98
115 182.61 178.45
116 351.44 353.77
116 32.91 21.62
117 21.51 51.67
117 209.53 187.26
118 129.65 122.33
118 11.20 39.83
119 245.04 229.24
119 102.95 100.23
120 8677.56 5387.93
120 7681.54 6112.79
121 1177.00 1189.97
121 397.89 110.55
122 12.78 20.64
122 200.72 226.63
123 171.34 145.06
123 3.64 4.31
124 227.45 248.80
124 77.68 99.56
125 60.38 26.43
125 9.44 18.02
126 330.91 410.66
126 232.15 156.56
127 6.91 6.50
127 133.07 164.73
128 223.01 188.09
128 5.28 3.98
129 121.54 180.39
129 143.08 104.84
130 96.05 81.90
130 11.07 10.59
131 131.28 234.24
131 426.75 331.35
132 14.38 9.11
132 67.94 95.08
133 274.81 255.77
133 15.58 8.70
134 104.06 107.64
134 132.86 145.12
135 1774.59 354.99
135 6423.59 5551.65
136 555.92 300.02
136 560.35 498.62
137 112.70 47.56
137 22.01 44.30
138 314.67 311.85
138 47.33 29.13
139 105.86 110.66
139 39.53 91.11
140 131.93 111.30
140 87.03 61.52
141 12.27 12.98
141 313.03 384.64
142 250.38 197.68
142 3439.51 2090.29
143 5234.58 4132.85
143 499.21 207.55
144 117.62 116.49
144 20.94 29.86
145 150.73 149.55
145 101.71 104.95
146 25.11 18.99
146 256.54 294.41
147 213.65 250.31
147 109.14 43.47
148 219.79 233.12
148 134.48 128.30
149 120.07 115.10
149 2.32 2.82
150 5244.17 4276.27
150 3471.97 1878.69
151 227.50 278.98
151 234.24 258.38
152 194.10 189.84
152 190.16 187.67
153 197.47 201.96
153 162.12 149.58
154 145.44 135.38
154 4.64 2.35
155 17.42 66.45
155 129.64 83.92
156 99.81 104.76
156 124.88 166.97
157 249.35 215.63
157 71.71 137.79
158 267.79 222.87
158 156.16 167.56
159 195.72 165.47
159 7.85 5.31
160 0.86 0.75
160 130.60 145.32
161 54.50 86.87
161 105.23 100.16
162 313.76 289.12
162 27.90 33.81
163 259.87 294.80
163 184.59 145.12
164 217.77 218.56
164 16.39 10.46
165 6402.94 4898.50
165 2178.21 1205.56
166 223.95 236.88
166 174.89 200.63
167 307.15 348.41
167 87.77 45.35
168 150.59 202.16
168 269.69 236.00
169 238.65 229.52
169 31.50 24.67
170 6.78 5.21
170 1.93 2.87
171 135.86 145.10
171 53.86 93.97
172 305.48 277.47
172 2412.54 513.29
173 5985.43 5577.13
173 820.68 448.99
174 327.06 339.98
174 104.69 99.33
175 11.64 10.49
175 7.32 3.90
176 66.31 109.57
176 86.86 50.24
177 284.65 321.27
177 181.02 154.05
178 124.19 124.98
178 17.68 65.48
179 410.72 382.07
179 128.99 116.28
180 6402.10 4975.93
180 2201.67 1094.00
181 79.85 111.27
181 151.34 171.31
182 178.45 263.25
182 309.37 231.37
183 133.29 131.03
183 13.35 18.02
184 299.43 381.59
184 234.51 160.31
185 26.35 19.28
185 4.72 6.13
186 4.59 3.62
186 124.25 140.61
187 69.91 103.15
187 6377.12 5003.14
188 2661.87 1512.54
188 85.09 44.71
189 171.79 242.35
189 317.89 312.40
190 103.40 46.21
190 11.14 6.30
191 5.96 8.21
191 21.71 76.81
192 132.69 82.79
192 319.63 389.61
193 258.16 193.19
193 10.73 9.60
194 86.18 126.02
194 227.61 267.74
195 241.37 171.01
195 14.63 9.26
196 4.29 7.70
196 4.33 3.77
197 132.98 144.83
197 253.41 270.61
198 331.10 309.83
198 14.16 13.21
199 45.06 69.01
199 204.48 201.55
200 241.63 276.64
200 74.02 27.67
201 5.06 3.02
202 3.99 5.40
202 38.08 88.92
203 3146.21 1875.93
203 12393.65 9604.04
204 2091.37 1095.55
204 145.58 167.70
205 361.75 428.89
205 113.90 182.96
206 243.72 154.86
206 12.01 8.43
207 2.15 3.90
207 8.24 20.86
208 250.42 277.70
208 374.39 371.29
209 95.82 67.96
209 23.29 28.53
210 168.02 189.48
210 4224.59 2967.05
211 4389.52 3204.90
211 384.15 228.66
212 69.57 17.75
212 63.43 28.00
213 155.14 222.42
213 429.98 405.88
214 137.28 121.78
214 38.88 27.09
215 128.22 152.49
215 124.14 105.06
216 104.15 144.09
216 204.35 169.24
217 15.06 7.76
217 0.99 1.77
218 10474.17 7303.18
218 6626.27 4983.84
219 629.05 551.01
219 91.14 113.76
220 224.14 145.91
220 139.84 135.59
221 85.07 99.67
221 149.81 191.06
222 103.76 41.57
222 5.19 4.37
223 2.91 4.49
223 462.11 486.15
224 156.40 137.69
224 91.24 101.89
225 131.12 123.88
225 10880.29 8343.53
226 6085.46 3679.17
226 516.14 403.19
227 307.33 187.73
227 45.31 22.73
228 12.75 8.77
228 313.19 417.68
229 307.80 227.64
229 43.86 78.42
230 178.94 145.81
230 71.46 92.06
231 79.78 64.45
231 110.37 112.23
232 72.26 133.08
232 141.20 76.49
233 5816.01 4481.70
233 3113.54 1812.55
234 416.77 376.89
234 50.25 32.11
235 219.42 230.88
235 37.23 54.48
236 123.12 102.87
236 87.77 105.54
237 50.47 42.48
237 148.65 174.97
238 52.91 17.47
238 162.91 200.14
239 293.17 340.02
239 167.62 93.21
240 143.58 186.49
240 8929.15 4085.41
241 13155.35 12238.54
241 3420.57 1808.47
242 821.22 97.83
242 46.67 112.04
243 187.29 168.52
243 131.03 140.49
244 237.84 272.76
244 256.02 226.29
245 116.42 114.95
245 98.78 100.86
246 100.34 114.60
246 57.55 40.57
247 110.58 119.37
247 26.87 17.80
248 8545.17 4072.72
248 13786.28 11939.37
249 3699.59 2454.51
249 514.41 562.23
250 221.22 241.79
250 60.99 122.46
251 114.97 155.65
251 98.59 81.12
252 83.82 101.30
252 53.12 33.18
253 9.78 51.14
253 294.20 259.64
254 170.53 205.41
254 205.41 224.65
255 246.31 197.42
255 16593.83 12550.61
256 7825.22 4984.81
256 1397.52 771.10
257 267.71 285.63
257 201.08 92.82
258 21.87 11.55
258 215.49 286.42
259 206.50 168.51
259 211.79 217.30
260 273.00 269.43
260 25.58 11.30
261 53.64 96.08
261 169.09 139.24
262 34.93 24.67
262 106.64 116.22
263 23.09 16.13
263 114.16 142.03
264 222.39 248.30
264 238.42 228.51
265 224.12 243.94
265 122.81 71.25
266 16.48 29.83
266 170.26 176.71
267 66.39 48.75
267 85.57 100.28
268 46.60 32.65
268 116.81 115.28
269 69.39 150.30
269 353.25 288.07
270 228.79 232.09
270 12059.80 9909.53
271 4910.81 1913.88
271 341.78 574.56
272 239.88 134.67
272 70.25 96.89
273 96.16 69.78
273 128.80 124.83
274 1.85 16.13
274 362.77 398.70
275 281.03 249.93
275 101.28 123.83
276 58.88 33.77
276 34.55 77.40
277 204.39 167.74
277 28.54 28.25
278 6634.24 5136.54
278 2086.94 1136.25
279 91.32 6.51
279 209.14 335.72
280 458.27 396.05
280 41.20 75.59
281 130.32 90.32
281 13.35 19.20
282 186.73 209.04
282 65.06 39.50
283 88.45 99.32
283 152.13 147.85
284 12.70 7.80
284 114.76 141.83
285 402.09 469.50
285 132.94 48.68
286 132.31 145.82
286 27.08 15.04
287 98.27 149.12
287 148.17 103.04
288 46.81 77.44
288 188.04 159.39
289 19.91 18.48
289 60.81 95.36
290 283.70 317.03
290 295.82 235.21
291 33.64 85.99
291 126.16 72.62
292 38.41 59.53
292 189.03 184.37
293 35.44 27.54
293 211.86 213.30
294 22.57 20.16
294 19.01 35.98
295 299.99 291.69
295 236.78 293.95
296 95.48 34.75
296 140.72 145.72
297 22.26 27.18
297 149.52 181.21
298 91.29 50.76
298 203.69 211.48
299 28.97 26.64
299 17.50 12.91
300 274.25 303.86
300 171.77 176.64
301 178.64 163.87
301 82.31 112.85
302 90.85 50.76
302 107.85 116.15
303 128.85 127.65
303 170.15 193.58
304 72.48 41.49
304 16.86 19.29
305 215.91 257.11
305 216.04 188.03
306 87.72 143.36
306 134.68 94.70
307 138.14 117.96
307 79.05 94.40
308 104.75 129.03
308 194.45 165.24
309 98.70 95.97
309 16.14 16.02
310 177.12 191.84
310 216.76 232.61
311 72.99 57.62
311 154.76 169.88
312 154.07 144.57
312 62.15 63.23
313 110.49 93.10
313 216.58 220.32
314 100.64 100.24
314 28.50 24.57
315 120.04 157.67
315 241.39 217.94
316 108.65 98.18
316 34.89 95.20
317 175.51 171.03
317 135.52 96.27
318 123.95 115.74
318 176.46 210.55
319 112.66 104.24
319 64.64 38.38
320 48.20 90.14
320 304.38 266.89
321 118.13 116.75
321 5.28 11.52
322 128.41 172.13
322 434.83 163.31
323 13045.72 10315.41
323 3912.32 1888.03
324 399.34 144.91
324 123.11 122.34
325 36.61 33.32
325 324.29 336.63
326 145.76 130.23
326 9.48 7.78
327 12.10 56.38
327 203.53 220.64
328 178.62 139.93
328 202.69 182.41
329 62.44 97.05
329 149.91 119.84
330 34.92 32.21
330 261.73 294.49
331 177.91 170.13
331 35.49 16.75
332 0.73 2.14
332 103.45 174.45
333 241.39 196.51
333 240.87 219.30
334 26.75 36.88
334 152.61 164.17
335 64.41 42.61
335 231.16 247.22
336 162.51 178.29
336 87.41 58.03
337 1.33 2.12
337 0.13 29.10
338 7228.94 5632.95
338 1819.02 933.46
339 70.51 32.35
339 102.86 162.93
340 147.11 100.20
340 203.97 225.21
341 168.20 157.88
341 127.71 120.19
342 3.39 1.88
342 0.13 0.60
343 78.15 179.83
343 442.21 359.62
344 73.59 56.94
344 24.98 48.37
345 1083.94 214.57
345 7133.36 5838.90
346 1032.93 563.32
346 213.55 275.19
347 19063.83 13316.65
347 83421.64 75155.29
348 86425.22 97191.06
348 89345.09 100956.0
349 77997.80 87180.83
349 64689.32 78510.09
350 59508.50 64465.65
350 51317.48 43159.53
351 43105.40 22051.81
351 39859.00 17173.53
352 31687.48 6571.46
352 22805.95 1725.71
353 21853.35 6128.11
353 4770.07 1318.20
354 958.76 310.88
354 119.30 115.72
355 80.73 143.16
355 279.20 223.67
356 169.66 196.17
356 383.66 158.00
357 14345.03 1531.55
357 83098.76 25497.81
358 87767.36 62745.57
358 83699.42 80976.16
359 88310.08 79096.02
359 79829.41 79736.44
360 72158.62 55977.68
360 66857.40 45035.06
361 29111.27 19462.61
361 10894.84 8048.95
362 4003.35 4186.12
362 1093.77 1263.13
363 95.68 155.10
363 148.79 179.92
364 143.19 245.08
364 326.30 233.40
365 56.83 23.75
365 6980.66 1109.01
366 73672.31 31785.44
366 96515.39 70387.30
367 85389.76 86246.13
367 78856.05 76965.90
368 77585.86 75407.34
368 65540.94 56153.55
369 32409.63 19073.17
369 22633.48 6760.25
370 11535.86 1238.40
370 2929.45 542.46
371 734.60 236.20
371 283.80 233.88
372 141.28 130.39
372 22.47 22.18
373 12.83 10.26
373 112.00 112.68
374 1727.58 49.55
374 22017.14 10446.83
375 73374.77 35118.16
375 79971.08 73741.37
376 77467.71 67511.46
376 72633.52 72709.75
377 67419.08 62311.13
377 60094.84 60002.26
378 42927.25 30389.62
378 33106.15 10173.09
379 15600.38 2637.73
379 3852.11 507.17
380 1588.46 343.06
380 502.71 272.48
381 128.77 108.30
381 284.68 299.13
382 150.41 149.05
382 85.65 57.88
383 198.58 26.21
383 8036.49 1835.03
384 37409.78 17439.23
384 32260.69 31018.41
385 25602.04 22008.95
385 15906.14 11988.80
386 6828.19 5312.56
386 2871.16 4121.52
387 658.80 705.77
387 130.78 457.22
388 18.11 18.95
388 129.14 125.91
389 5.06 4.94
389 29.61 45.01
390 119.13 155.06
390 258.61 263.09
391 168.18 123.39
391 183.43 207.37
392 256.66 242.19
392 131.31 125.99
393 23.09 20.01
393 124.12 126.86
394 12.32 9.34
394 7.60 17.89
395 100.76 104.85
395 246.60 250.32
396 150.20 178.19
396 174.95 166.45
397 266.13 272.50
397 372.57 148.75
398 11568.33 9545.38
398 4664.34 2477.15
399 451.41 319.17
399 28.31 138.25
400 98.44 178.61
400 217.78 240.80
401 102.57 113.85
401 215.53 216.13
402 267.90 265.94
402 218.00 213.57
403 60.58 36.39
403 123.06 121.67
404 20.47 23.70
404 13.39 9.55
405 58.07 70.40
405 5989.64 4703.67
406 2652.21 1696.10
406 472.13 226.81
407 363.12 298.79
407 217.20 250.74
408 140.57 91.73
408 127.08 124.54
409 12.92 19.39
409 21.89 17.76
410 27.47 41.17
410 163.21 159.34
411 164.70 171.87
411 29.61 39.90
412 361.52 375.03
412 188.80 187.70
413 197.70 173.64
413 135.43 129.76
414 10.04 14.32
414 18.58 21.58
415 14.68 19.88
415 150.54 158.47
416 102.95 135.06
416 119.95 71.49
417 191.88 301.29
417 322.52 226.04
418 201.86 214.02
418 157.75 143.99
419 8.11 8.30
419 13.52 17.89
420 761.41 131.15
420 12493.54 10397.19
421 3889.45 1811.29
421 615.83 203.52
422 96.23 113.95
422 476.21 430.90
423 199.45 203.69
423 216.53 180.31
424 17.38 12.29
424 10.26 15.07
425 21.24 21.22
425 98.32 114.14
426 137.34 123.10
426 61.54 100.41
427 97.51 65.60
427 303.69 375.98
428 279.79 235.27
428 251.50 241.06
429 39.87 27.05
429 7.47 8.75
430 18.07 20.26
430 63.05 79.70
431 175.10 159.94
431 25.06 39.39
432 129.00 112.79
432 199.50 255.91
433 294.63 306.75
433 298.71 267.02
434 82.16 58.75
434 19.91 14.57
435 8.75 14.13
435 44.85 53.36
436 5762.91 4358.71
436 3195.21 1875.64
437 185.47 213.20
437 245.63 387.18
438 242.18 263.33
438 394.87 361.83
439 102.65 105.20
439 31.37 21.96
440 7.55 9.45
440 29.22 37.46
441 179.36 183.88
441 60.60 49.90
442 26.61 65.47
442 209.06 186.27
443 5702.63 4144.28
443 3500.50 2478.55
444 270.69 404.44
444 145.79 185.74
445 27.42 224.91
445 43.95 1512.18
446 206.46 2679.01
446 87.82 73.82
447 15.15 13.23
447 155.99 195.50
448 271.38 265.15
448 240.97 262.47
449 214.08 190.49
449 112.39 102.97
450 292.81 69.51
450 17669.49 13037.42
451 7252.12 4532.92
451 1347.82 813.98
452 98.18 71.69
452 59.39 168.82
453 330.69 318.20
453 251.54 245.37
454 163.59 199.06
454 171.31 142.16
455 69.87 41.34
455 18.45 19.63
456 107.96 119.74
456 105.61 102.51
457 53.35 44.86
457 10.90 17.42
458 298.73 321.02
458 267.32 259.15
459 133.30 141.55
459 166.34 188.01
460 126.39 99.62
460 25.71 20.08
461 109.73 108.24
461 81.41 94.01
462 74.24 64.64
462 12.83 9.35
463 216.39 263.65
463 325.44 298.79
464 146.73 138.08
464 65.75 112.95
465 2906.64 1859.78
465 12369.28 9490.91
466 2060.75 1194.31
466 501.66 99.66
467 114.60 104.57
467 40.99 29.35
468 144.41 202.51
468 364.53 345.91
469 176.04 160.85
469 45.70 49.14
470 144.29 188.89
470 139.77 89.17
471 124.15 125.26
471 24.03 34.33
472 106.53 106.24
472 45.45 35.47
473 6630.89 5294.15
473 2083.15 1240.72
474 282.16 389.96
474 137.82 110.92
475 38.51 75.60
475 225.11 212.27
476 159.43 133.52
476 17.12 21.71
477 95.70 101.32
477 66.82 55.65
478 70.60 82.78
478 256.18 305.21
479 263.51 240.14
479 122.05 94.60
480 3168.39 2181.82
480 14825.59 11507.68
481 7399.70 4976.36
481 470.51 143.77
482 201.25 113.81
482 124.69 106.28
483 79.04 73.63
483 213.60 237.43
484 244.91 265.16
484 187.01 151.54
485 30.00 31.01
485 10.21 38.47
486 328.75 339.77
486 61.58 29.92
487 46.13 58.27
487 97.64 88.81
488 92.65 87.47
488 180.90 190.70
489 165.95 205.85
489 282.92 243.54
490 33.05 29.99
490 12.96 8.86
491 183.88 273.06
491 202.92 120.10
492 25.71 35.65
492 98.53 99.51
493 113.96 104.76
493 149.90 163.39
494 147.06 153.79
494 293.00 300.69
495 5845.19 4006.92
495 10508.94 7570.13
496 892.16 931.89
496 448.66 322.70
497 83.35 42.75
497 104.69 111.41
498 148.53 144.67
498 109.75 126.93
499 160.38 158.16
499 202.83 261.01
500 173.38 108.10
500 21.76 21.07
501 104.04 106.65
501 81.25 159.93
502 210.41 137.55
502 74.33 82.03
503 161.16 152.44
503 75.71 91.17
504 169.59 170.87
504 100.17 149.67
505 296.02 241.72
505 27.42 22.72
506 100.71 104.43
506 20.68 32.11
507 208.71 246.43
507 105.71 71.35
508 189.53 182.86
508 60.00 57.91
509 155.75 168.96
509 96.01 83.94
510 295.50 316.26
510 58.88 36.79
511 95.43 101.25
511 27.42 23.62
512 53.34 131.61
512 231.93 174.39
513 203.96 196.57
513 58.28 53.70
514 138.24 146.22
514 118.35 109.72
515 177.81 247.37
515 171.97 105.38
516 92.33 97.17
516 36.43 30.87
517 6.91 13.68
517 284.31 241.78
518 7424.21 5831.40
518 1478.95 611.32
519 160.15 247.36
519 172.11 194.91
520 109.47 144.03
520 252.32 221.97
521 100.89 97.75
521 43.75 40.63
522 7.12 7.35
522 44.89 105.85
523 373.77 344.37
523 112.23 84.38
524 78.02 100.20
524 174.14 166.86
525 126.17 85.76
525 6990.42 5313.18
526 1979.59 1200.74
526 229.92 64.43
527 23.37 17.86
527 16.73 25.63
528 279.51 361.39
528 232.89 162.44
529 56.86 64.88
529 179.36 187.37
530 83.64 71.92
530 155.61 197.39
531 231.49 198.10
531 79.23 65.85
532 8.02 10.07
532 2323.70 1549.17
533 12463.24 9498.27
533 2454.69 1685.49
534 255.17 259.77
534 178.27 333.95
535 130.46 141.41
535 126.38 157.75
536 229.10 244.42
536 124.06 98.80
537 8.71 8.15
537 9.70 9.97
538 119.50 136.79
538 191.17 243.97
539 214.28 152.99
539 138.97 143.88
540 133.72 133.45
540 106.47 114.23
541 158.40 199.47
541 210.96 165.96
542 16.31 15.16
542 10.47 11.34
543 114.06 111.95
543 103.39 149.18
544 250.85 249.34
544 165.45 140.18
545 140.65 139.20
545 100.86 102.47
546 124.12 143.56
546 247.89 232.94
547 38.45 22.95
547 6.87 9.29
548 118.35 116.11
548 36.05 71.98
549 180.08 208.39
549 254.39 219.17
550 159.14 150.72
550 79.18 92.46
551 123.40 115.79
551 205.66 239.23
552 115.57 73.20
552 9.66 7.40
553 121.54 120.40
553 6.01 13.83
554 142.18 166.08
554 203.74 250.66
555 243.78 188.32
555 5697.38 4261.66
556 3103.93 2001.90
556 374.26 253.16
557 156.11 150.81
557 43.04 31.32
558 125.41 130.13
558 8.63 6.45
559 84.29 117.20
559 148.88 158.51
560 311.38 304.63
560 123.67 98.64
561 131.61 140.92
561 178.04 189.22
562 127.45 139.44
562 1538.97 454.66
563 6575.75 5606.62
563 881.10 310.65
564 69.06 69.80
564 173.03 223.94
565 237.98 287.34
565 247.71 185.95
566 106.01 122.78
566 171.63 363.04
567 114.96 1596.65
567 179.66 3027.38
568 124.30 120.89
568 12.14 15.02
569 19.35 28.10
569 108.10 131.63
570 1278.66 320.83
570 6666.73 5927.59
571 1091.93 441.38
571 326.07 222.01
572 109.05 113.80
572 142.97 154.02
573 157.98 139.23
573 7.98 11.00
574 13.82 16.60
574 79.69 85.66
575 182.40 206.68
575 218.20 249.11
576 194.36 157.68
576 212.33 198.79
577 86.21 101.48
577 5736.40 4351.16
578 3094.66 1998.30
578 239.64 79.81
579 70.39 28.15
579 80.85 86.30
580 129.97 172.12
580 223.16 211.07
581 214.28 224.23
581 266.05 232.63
582 56.47 75.56
582 85.01 76.86
583 250.93 248.39
583 18.84 7.91
584 8.97 13.40
584 44.07 53.61
585 12124.30 6907.73
585 11455.66 10142.51
586 2735.35 1471.06
586 994.59 644.94
587 62.36 129.51
587 115.06 112.04
588 202.74 234.67
588 85.45 51.14
589 5.58 6.60
589 28.15 37.14
590 80.72 78.20
590 191.86 221.70
591 174.07 149.64
591 290.94 357.44
592 132.34 68.78
592 5752.67 4572.68
593 2930.83 1802.17
593 225.70 193.20
594 21.56 12.71
594 22.24 33.97
595 91.66 97.29
595 155.46 169.97
596 206.09 201.14
596 182.70 231.11
597 238.92 203.98
597 74.51 80.06
598 187.56 170.45
598 118.40 136.78
599 51.24 27.41
599 6.31 10.14
600 3835.04 2116.64
600 10997.43 9147.10
601 2369.49 1336.56
602 494.14 201.91
602 199.61 253.76
603 152.21 103.69
603 210.97 202.87
604 56.64 90.32
604 127.86 90.02
605 6.65 5.04
605 40.12 54.19
606 104.89 115.44
606 181.11 188.48
607 239.80 224.41
607 128.52 142.45
608 165.14 178.20
608 233.30 214.67
609 46.78 44.81
609 134.66 140.14
610 27.25 13.10
610 17.68 29.06
611 92.01 96.66
611 171.20 175.40
612 243.73 254.56
612 145.19 136.13
613 86.17 123.14
613 288.19 262.94
614 73.60 56.99
614 66.09 104.45
615 105.83 117.59
615 10147.93 6997.95
616 6318.26 4794.56
616 995.93 717.93
617 304.94 296.96
617 176.31 176.76
618 73.89 71.20
618 266.89 307.33
619 142.90 98.54
619 40.56 47.93
620 139.90 134.36
620 14.21 6.69
621 52.10 65.75
621 172.60 183.44
622 219.52 214.71
622 128.88 156.04
623 123.01 90.94
623 154.38 199.61
624 230.64 201.60
624 47.59 41.04
625 102.79 124.35
625 69.44 38.32
626 26.65 40.07
626 147.77 163.51
627 235.20 227.44
627 100.64 113.98
628 172.06 154.13
628 130.34 134.02
629 158.20 224.99
629 141.10 71.66
630 46.48 75.67
630 4554.44 3549.56
631 4056.47 2485.71
631 439.48 326.81
632 399.80 270.59
632 126.95 118.59
633 176.02 199.03
633 158.60 141.82
634 32.70 88.39
634 233.79 206.19
635 57.80 41.47
635 121.02 137.00
636 41.93 27.01
636 78.28 94.41
637 262.28 267.92
637 144.49 130.02
638 16977.97 9709.31
638 13385.11 12542.83
639 3512.26 2061.68
639 442.50 604.10
640 176.36 216.82
640 63.14 92.49
641 118.12 79.10
641 53.17 63.81
642 250.63 263.17
642 181.05 163.23
643 63.94 78.98
643 244.85 247.20
644 31.37 18.26
644 56.82 94.44
645 199.40 200.95
645 3826.27 2275.95
646 4569.12 3805.52
646 483.66 256.21
647 304.57 259.96
647 235.87 226.86
648 47.73 57.83
648 242.12 251.12
649 73.17 50.45
649 21.41 39.57
650 131.66 171.15
650 166.07 115.81
651 78.79 112.28
651 94.90 66.94
652 179.92 207.60
652 249.54 237.09
653 56.43 44.09
653 222.82 230.75
654 86.68 92.94
654 21.59 14.20
655 87.97 103.74
655 166.76 193.63
656 79.82 63.48
656 135.26 118.26
657 138.06 160.67
657 266.08 261.70
658 89.09 71.51
658 200.14 217.82
659 68.58 81.21
659 58.97 34.88
660 60.08 83.66
660 4620.47 3562.07
661 4096.11 2616.42
661 387.50 303.48
662 254.94 147.64
662 315.69 300.64
663 139.80 116.10
663 182.25 197.96
664 60.16 59.19
664 80.76 79.94
665 36.18 46.10
665 78.79 76.72
666 134.55 175.42
666 115.93 105.05
667 159.02 135.64
667 284.45 289.21
668 1072.56 425.14
668 6763.07 5600.18
669 902.84 500.28
669 118.28 169.71
670 70.45 71.31
670 100.15 140.55
671 42.62 82.84
671 175.92 157.19
672 167.21 165.98
672 285.54 289.70
673 171.72 165.98
673 158.39 158.34
674 101.88 96.80
674 21.84 35.95
675 78.02 71.28
675 70.04 86.72
676 49.27 33.62
676 89.96 146.90
677 184.98 175.36
677 323.89 305.56
678 181.50 172.63
678 185.56 165.90
679 108.88 112.35
679 13.99 12.74
680 59.05 78.19
680 15273.03 10999.39
681 84557.37 73798.42
681 100784.1 103854.7
682 89123.85 103088.1
682 87967.76 96294.94
683 74464.34 83158.91
683 63061.75 65092.94
684 54189.85 39599.14
684 36674.24 19162.19
685 27424.35 8743.00
685 21672.42 3860.02
686 9970.13 664.30
686 3809.83 280.30
687 1978.10 382.97
687 790.09 530.30
688 290.39 239.74
688 253.34 236.86
689 80.51 88.35
689 54.25 46.15
690 7.38 11.60
690 8825.99 6309.84
691 7836.40 5696.89
691 8812.61 2169.89
692 65760.18 29854.87
692 109348.0 76575.58
693 101835.6 94396.91
693 90884.99 89146.55
694 86715.87 79854.55
694 64872.79 55599.84
695 34889.84 19901.60
695 11856.69 6214.83
696 1814.36 1435.44
696 693.38 214.05
697 54.49 21.97
697 212.52 305.32
698 3100.36 2450.15
698 6005.03 4386.08
699 295.72 155.09
699 139.99 261.35
700 717.27 68.05
700 15839.81 2667.11
701 72746.39 37121.14
701 89204.14 65672.74
702 90973.83 70969.14
702 84275.96 85394.87
703 84216.45 73278.14
703 54807.31 44065.54
704 27735.54 20793.00
704 8439.69 6167.96
705 3259.14 2548.22
705 15007.76 12416.70
706 1598.24 991.84
706 402.12 319.32
707 112.62 61.26
707 129.98 170.44
708 108.91 185.65
708 566.74 549.57
709 173.15 132.06
709 194.93 107.94
710 1647.22 119.27
710 5165.95 1019.88
711 56201.26 28252.71
711 79437.26 61877.81
712 81362.02 76166.06
712 75326.93 69181.89
713 82280.73 71044.50
713 71930.11 70210.31
714 48074.91 32145.78
714 24514.49 6153.97
715 12321.27 2775.83
715 4494.16 296.11
716 412.17 42.06
716 130.66 230.96
717 163.12 116.74
717 119.52 126.63
718 33.53 33.44
718 294.83 350.66
719 439.85 433.31
719 106.01 75.66
720 128.22 87.60
720 4468.39 130.33
721 37476.98 14814.54
721 28135.67 28824.98
722 24133.61 26426.81
722 21248.61 17807.64
723 12074.07 6228.19
723 3445.57 4865.54
724 1165.39 1743.78
724 273.93 339.11
725 123.15 121.53
725 26.01 24.58
726 11.46 10.23
726 3.69 3.69
727 74.51 116.35
727 184.95 155.42
728 5250.92 4246.29
728 3492.52 2119.65
729 343.26 343.85
729 427.62 366.62
730 165.61 131.77
730 41.04 32.66
731 19.79 17.88
731 7.21 6.30
732 19.70 43.52
732 215.09 214.02
733 64.58 54.43
733 181.17 194.64
734 183.16 198.20
734 282.39 326.16
735 258.40 280.38
735 5831.19 4702.69
736 2709.66 1440.90
736 71.39 76.41
737 109.66 11.08
737 298.21 265.59
738 107.82 80.14
738 158.23 174.36
739 162.57 175.77
739 203.94 241.23
740 299.73 298.72
740 149.65 94.51
741 22.87 22.85
741 12.53 12.31
742 5.75 6.81
742 126.07 159.71
743 145.51 126.26
743 147.16 150.41
744 151.50 158.42
744 178.82 192.20
745 214.24 252.95
745 269.51 220.79
746 38.66 26.15
746 16.52 16.90
747 7.60 6.71
747 80.90 98.70
748 159.42 161.89
748 165.29 149.75
749 134.31 149.56
749 167.24 173.53
750 165.45 184.86
750 1462.28 736.80
751 6617.97 5384.84
751 829.48 400.72
752 23.07 17.72
752 86.52 109.68
753 148.93 158.90
753 197.91 183.40
754 105.30 124.59
754 170.70 174.05
755 140.85 154.77
755 230.38 242.90
756 189.05 178.52
756 53.26 26.98
757 12.87 9.76
757 291.41 68.87
758 12134.38 9563.56
758 4557.06 2918.72
759 348.87 285.33
759 277.37 225.21
760 159.50 171.98
760 205.68 225.10
761 158.49 176.83
761 144.73 98.38
762 18.62 20.15
762 48.11 50.12
763 84.62 93.09
763 201.49 213.89
764 102.96 106.28
764 152.83 156.77
765 165.82 155.25
765 117.92 164.73
766 201.22 164.15
766 156.16 174.09
767 61.32 27.99
767 41.07 47.29
768 82.95 82.40
768 186.20 189.62
769 82.78 98.42
769 166.69 157.20
770 170.30 172.83
770 81.28 88.40
771 225.01 225.97
771 92.57 118.62
772 144.66 108.80
772 43.18 40.42
773 4674.21 3665.29
773 3957.96 2576.56
774 244.92 298.39
774 252.03 260.58
775 184.67 225.03
775 100.04 87.50
776 167.38 208.89
776 130.97 100.88
777 132.82 161.55
777 99.44 62.68
778 91.02 91.16
778 137.10 145.81
779 71.76 73.59
779 154.95 176.81
780 170.23 173.85
780 129.74 112.34
781 117.94 142.21
781 179.76 156.88
782 52.95 85.77
782 171.00 150.01
783 114.57 100.73
783 124.20 135.32
784 70.23 67.65
784 107.28 136.63
785 184.16 177.88
785 156.86 145.91
786 101.23 102.15
786 163.84 179.28
787 75.83 56.18
787 103.59 224.75
788 4742.29 3862.12
788 3762.35 2391.16
789 208.10 309.97
789 187.89 158.20
790 206.02 209.34
790 186.14 170.97
791 89.95 99.54
791 130.20 146.71
792 134.92 107.93
792 46.48 62.60
793 236.19 247.81
793 159.00 129.12
794 31.28 40.44
794 68.41 75.59
795 166.95 188.00
795 210.33 196.46
796 88.66 84.03
796 131.71 132.18
797 124.59 138.50
797 68.10 55.18
798 155.08 199.94
798 250.55 203.77
799 15.96 26.89
799 73.26 65.05
800 138.16 155.64
800 207.22 219.18
801 114.29 98.12
801 127.92 129.97
802 73.34 99.40
802 251.12 101.29
803 15910.45 11938.30
803 8650.20 6217.27
804 1026.96 776.93
804 86.48 183.82
805 138.46 248.40
805 176.48 205.22
806 176.60 139.35
806 120.68 124.92
807 66.65 74.78
807 140.99 138.75
808 133.12 123.65
808 161.39 210.00
809 146.47 106.36
809 41.67 47.75
810 113.59 193.12
810 10130.60 7990.91
811 6026.55 4286.12
811 1119.84 433.71
812 338.50 88.73
812 119.98 146.44
813 185.79 166.24
813 134.40 138.09
814 131.45 161.51
814 78.28 51.63
815 104.11 108.71
815 126.46 130.31
816 199.30 220.19
816 119.06 110.00
817 126.56 109.45
817 38.88 65.49
818 225.00 212.17
818 142.43 132.46
819 33.34 77.86
819 151.48 123.79
820 89.05 101.38
820 144.87 129.03
821 152.12 184.35
821 153.84 132.42
822 149.29 141.67
822 26.82 29.11
823 197.04 217.53
823 180.62 157.83
824 12.23 17.64
824 89.17 135.94
825 1936.28 1027.62
825 6089.82 4999.18
826 1044.18 622.84
826 277.26 261.47
827 175.75 191.70
827 62.73 45.27
828 130.33 173.63
828 252.32 222.18
829 21.80 16.62
829 19.61 46.38
830 156.86 173.75
830 189.41 166.15
831 112.09 118.62
831 157.01 170.28
832 175.78 165.20
832 163.96 71.14
833 12000.04 9688.86
833 5107.19 2886.06
834 412.27 247.06
834 80.17 67.51
835 80.01 273.67
835 260.11 232.24
836 127.88 118.80
836 137.45 150.68
837 159.63 180.29
837 141.09 104.44
838 100.51 104.26
838 187.24 218.61
839 109.73 79.83
839 18.71 15.84
840 12.96 27.57
840 218.74 263.19
841 187.29 147.64
841 125.83 124.66
842 118.15 135.81
842 199.26 180.51
843 106.18 101.65
843 158.41 172.22
844 126.57 122.73
844 30.38 21.32
845 10.43 11.73
845 77.33 148.24
846 309.56 251.47
846 128.39 126.97
847 98.67 100.49
847 199.46 215.13
848 6265.64 5069.24
848 2203.91 1324.00
849 161.26 208.37
849 138.84 156.17
850 28.82 20.78
850 21.48 36.34
851 296.73 338.95
851 181.52 147.31
852 104.11 102.65
852 156.68 182.78
853 196.35 167.59
853 165.55 164.40
854 37.90 64.24
854 117.28 96.10
855 808.39 87.69
855 6459.74 5561.64
856 1506.44 779.26
856 468.24 277.77
857 140.60 125.23
857 139.61 151.76
858 237.72 231.96
858 180.25 167.04
859 16.14 24.02
859 104.19 118.37
860 54.20 38.40
860 17.04 12.76
861 86.21 121.80
861 239.00 271.93
862 216.36 167.56
862 96.17 116.84
863 250.59 250.54
863 208.47 183.42
864 16.52 16.74
864 43.77 75.20
865 112.23 83.77
865 19.79 18.17
866 54.61 68.25
866 180.80 209.44
867 252.49 252.40
867 119.55 90.44
868 232.60 248.34
868 234.86 221.36
869 28.92 23.27
869 16.22 26.66
870 119.51 122.16
870 5421.92 4384.64
871 2910.12 1718.85
871 346.76 290.48
872 223.41 249.12
872 236.05 186.29
873 214.34 229.16
873 251.58 249.65
874 59.74 41.45
874 14.03 15.04
875 75.83 103.38
875 81.62 57.86
876 18.58 23.25
876 138.22 153.36
877 158.62 171.23
877 3232.13 2520.98
878 12058.85 9207.44
878 2238.12 1317.89
879 145.03 105.28
879 40.09 113.32
880 41.15 74.38
880 130.54 109.15
881 23.91 17.55
881 108.76 134.91
882 156.39 155.57
882 153.41 187.63
883 288.22 269.63
883 289.22 265.21
884 73.47 84.97
884 46.69 33.96
885 3119.71 2135.80
885 12315.97 9061.94
886 1635.56 1212.93
886 537.66 179.38
887 180.21 185.78
887 156.19 150.72
888 251.56 293.70
888 379.13 324.58
889 48.11 66.93
889 74.28 63.61
890 22.01 16.13
890 38.88 75.09
891 112.47 83.29
891 62.44 65.63
892 127.75 144.52
892 2989.33 1518.01
893 21802.56 17411.05
893 8471.56 5780.70
894 765.14 905.99
894 98.98 324.33
895 188.28 130.84
895 22.71 29.72
896 107.09 118.15
896 71.54 71.21
897 122.45 126.59
897 168.32 161.09
898 138.18 145.56
898 374.51 433.51
899 182.51 112.42
899 39.52 56.70
900 253.95 61.58
900 6628.83 5208.80
901 1646.40 1013.01
901 372.45 139.08
902 148.85 136.64
902 166.77 190.06
903 168.74 154.48
903 293.66 319.81
904 242.35 235.91
904 58.49 36.48
905 63.69 71.53
905 41.33 29.45
906 22.79 37.70
906 119.99 114.12
907 118.78 125.51
907 121.33 133.92
908 198.15 189.90
908 249.95 271.81
909 194.00 217.51
909 156.03 106.30
910 35.66 53.72
910 64.58 54.09
911 20.64 17.73
911 89.73 111.55
912 126.69 121.62
912 109.27 119.79
913 220.08 214.27
913 230.05 232.00
914 163.55 177.06
914 180.66 189.21
915 3074.91 2017.53
915 5001.11 3961.03
916 539.97 288.17
916 147.79 130.71
917 218.93 170.27
917 119.54 124.47
918 221.86 237.07
918 239.19 232.01
919 152.87 165.09
919 125.22 145.19
920 143.33 106.68
920 37.34 51.82
921 62.26 52.30
921 23.34 28.47
922 127.33 151.96
922 4027.64 2912.43
923 8825.20 6533.54
923 5093.33 3447.40
924 206.83 238.08
924 127.69 175.93
925 155.76 189.16
925 77.00 37.39
926 68.50 75.81
926 35.45 29.67
927 53.08 91.22
927 209.45 183.68
928 187.84 210.11
928 257.07 243.61
929 141.52 142.15
929 120.07 119.08
930 3921.46 2994.10
930 11449.16 8515.57
931 2169.13 1056.59
931 205.08 117.24
932 36.92 46.98
932 228.89 243.07
933 208.48 197.06
933 242.37 257.53
934 129.56 140.84
934 156.76 136.35
935 53.21 52.13
935 93.40 132.18
936 110.41 73.84
936 68.45 66.62
937 27.81 23.27
937 383.43 189.65
938 12867.00 10072.55
938 4275.92 2616.66
939 339.58 538.85
939 196.81 325.77
940 82.34 67.41
940 35.38 62.12
941 138.34 140.78
941 83.51 72.47
942 48.35 38.03
942 83.31 109.66
943 300.54 290.86
943 208.46 217.88
944 142.73 135.86
944 163.01 171.94
945 101.64 259.65
945 34.54 1409.23
946 122.02 6934.17
946 154.96 153.83
947 66.39 58.89
947 50.86 63.98
948 295.66 303.07
948 222.97 212.19
949 135.04 140.34
949 155.01 156.82
950 114.46 110.36
950 41.03 27.03
951 9.92 31.34
951 139.14 157.33
952 98.61 77.43
952 45.41 44.96
953 252.87 285.12
953 266.57 241.20
954 123.47 131.17
954 139.57 148.87
955 141.39 121.61
955 59.91 51.48
956 7.08 6.28
956 49.78 92.26
957 155.04 135.75
957 66.82 55.69
958 222.69 235.20
958 255.79 267.15
959 147.76 133.11
959 114.75 129.89
960 411.02 163.46
960 7153.15 5652.15
961 9581.20 6555.50
961 477.72 165.67
962 149.96 200.46
962 134.33 93.05
963 217.80 226.06
963 214.18 243.51
964 213.80 183.45
964 98.57 106.54
965 182.37 192.19
965 94.53 82.38
966 33.51 26.71
966 8.67 9.99
967 43.98 84.55
967 9208.71 7325.84
968 7194.43 4870.28
968 1103.28 660.02
969 256.90 261.17
969 150.41 106.15
970 180.51 183.77
970 125.52 111.06
971 48.19 42.73
971 9.91 9.86
972 3.65 15.04
972 95.06 136.26
973 290.47 268.98
973 193.12 180.88
974 211.02 235.65
974 121.29 99.98
975 2936.53 1969.00
975 5388.86 4181.93
976 526.36 375.08
976 229.16 21.78
977 16.06 17.15
977 34.76 70.09
978 282.84 315.78
978 252.27 220.42
979 162.64 191.11
979 174.65 151.47
980 121.63 141.56
980 168.04 149.10
981 87.76 80.14
981 23.35 19.78
982 8.33 8.34
982 2732.01 1849.20
983 12229.56 9691.09
983 2608.62 1370.34
984 234.60 326.85
984 281.53 231.90
985 125.84 129.36
985 201.20 185.88
986 91.83 91.89
986 43.34 35.69
987 10.73 9.71
987 3.99 3.98
988 120.97 144.81
988 270.20 322.20
989 240.35 191.32
989 124.53 149.63
990 7964.63 4974.20
990 8161.43 6710.50
991 1265.00 999.90
991 243.43 79.67
992 24.83 23.76
993 15.05 10.83
993 123.38 135.99
994 134.88 195.60
994 336.13 307.73
995 130.67 128.12
995 140.83 155.35
996 197.22 189.53
996 129.42 128.56
997 81.19 72.43
997 21.07 15.38
998 1574.93 933.57
998 6318.14 4977.63
999 721.68 525.31
999 342.74 435.00
1000 205.13 201.04
1000 111.84 126.55
1001 202.50 212.92
1001 161.32 137.25
1002 86.86 88.31
1002 43.30 36.32
1003 9.91 8.32
1003 117.45 116.27
1004 33.30 54.60
1004 234.12 276.19
1005 253.63 238.21
1005 9349.98 6845.26
1006 7110.19 5280.02
1006 1072.66 639.31
1007 138.56 135.45
1007 76.04 75.34
1008 22.50 14.45
1008 124.26 129.24
1009 23.09 26.41
1009 183.40 207.50
1010 202.31 247.71
1010 196.18 148.89
1011 116.13 144.23
1011 259.50 242.09
1012 99.90 92.54
1012 69.26 66.40
1013 25.19 16.94
1013 120.66 121.56
1014 23.05 23.08
1014 156.13 177.99
1015 116.51 157.78
1015 253.24 238.50
1016 102.57 97.54
1016 546.24 690.78
1017 55937.65 44752.09
1017 100659.8 99581.90
1018 96549.78 109471.4
1018 93187.47 101504.0
1019 84044.48 93978.03
1019 75099.85 73372.17
1020 56125.66 49017.21
1020 42068.24 28368.84
1021 30387.53 12289.33
1021 24251.06 7960.53
1022 16656.64 2449.24
1022 8371.56 1788.22
1023 4257.97 343.93
1023 730.85 271.06
1024 75.40 50.01
1024 150.31 172.66
1025 100.20 87.12
1025 432.12 167.31
1026 3479.46 1237.37
1026 19281.27 4594.93
1027 68368.69 37035.08
1027 86975.57 61316.26
1028 103318.1 85712.83
1028 87826.24 78420.71
1029 72274.71 72433.70
1029 61803.68 61741.45
1030 60433.18 36916.31
1030 28552.23 12903.75
1031 9057.47 3426.98
1031 1288.25 1599.11
1032 1021.60 345.60
1032 336.55 135.26
1033 90.54 73.73
1033 155.81 156.23
1034 32.40 31.55
1034 89.64 92.34
1035 1296.48 133.23
1035 22579.98 12638.96
1036 66069.91 37840.43
1036 68214.76 60962.72
1037 77211.40 60966.02
1037 62339.44 61007.74
1038 62444.76 64224.51
1038 57689.70 60800.55
1039 58704.17 53673.04
1039 35673.48 16804.54
1040 15743.98 2785.12
1040 3665.59 405.70
1041 439.09 178.04
1041 248.06 257.73
1042 320.18 304.95
1042 285.73 230.60
1043 4561.55 3432.57
1043 3918.76 2891.96
1044 210.93 90.21
1044 115.90 122.76
1045 89.58 92.62
1045 918.59 101.04
1046 19747.76 8099.44
1046 68310.49 37575.02
1047 77313.34 70337.82
1047 78526.42 72094.69
1048 83912.81 71461.62
1048 78133.88 72504.82
1049 65761.47 58047.90
1049 31747.64 17901.21
1050 7260.39 2253.66
1050 2177.93 476.80
1051 1000.07 140.95
1051 104.55 80.04
1052 156.51 215.78
1052 345.27 358.55
1053 238.97 170.40
1053 184.49 178.51
1054 33.65 36.09
1054 103.68 105.34
1055 217.06 74.12
1055 3402.92 2820.43
1056 23848.39 10702.61
1056 37429.91 22228.34
1057 23138.27 23130.09
1057 22815.21 17940.55
1058 12787.99 13132.78
1058 4960.56 7280.59
1059 2432.46 1259.37
1059 1149.02 130.89
1060 1001.72 62.80
1060 105.83 106.91
1061 62.05 63.48
1061 63.30 64.87
1062 21.24 23.94
1062 152.87 212.00
1063 347.67 361.18
1063 313.30 257.61
1064 54.80 45.09
1064 101.87 103.09
1065 146.78 259.65
1065 15077.15 9185.74
1066 14039.00 12520.54
1066 4266.10 2565.97
1067 603.32 298.79
1067 269.64 213.89
1068 336.89 317.37
1068 451.59 381.89
1069 80.13 67.19
1069 99.64 102.36
1070 58.45 60.63
1070 78.06 85.95
1071 78.62 77.36
1071 84.50 81.43
1072 28.02 27.80
1072 57.83 76.14
1073 2626.29 1839.43
1073 5883.98 4809.86
1074 774.93 420.68
1074 127.15 199.73
1075 69.69 180.90
1075 79.04 81.39
1076 94.12 88.95
1076 77.72 86.61
1077 39.78 36.42
1077 26.22 45.47
1078 147.66 157.57
1078 347.53 405.49
1079 298.18 236.60
1079 137.48 120.22
1080 52.87 54.66
1080 46.65 62.24
1081 110.12 101.70
1081 65.87 75.46
1082 57.93 47.11
1082 12.29 13.50
1083 135.15 152.99
1083 277.71 300.30
1084 295.15 315.23
1084 238.48 182.15
1085 60.26 54.54
1085 24.46 33.75
1086 120.29 121.55
1086 68.19 64.90
1087 62.44 64.41
1087 19.61 17.91
1088 4339.76 3433.24
1088 4317.64 2941.47
1089 353.86 448.65
1089 344.24 320.76
1090 127.22 128.29
1090 23.07 25.06
1091 108.85 126.94
1091 86.87 78.98
1092 72.89 69.95
1092 27.72 24.48
1093 56.26 61.66
1093 226.18 257.78
1094 173.23 179.45
1094 302.46 327.89
1095 216.84 162.76
1095 26.35 23.65
1096 72.82 86.29
1096 98.05 96.78
1097 91.93 86.44
1097 30.60 31.90
1098 40.39 53.55
1098 198.73 201.91
1099 158.47 180.31
1099 238.74 266.47
1100 286.19 266.34
1100 71.63 36.49
1101 57.12 63.60
1101 101.20 103.59
1102 90.56 97.63
1102 41.46 32.80
1103 18.88 30.60
1103 211.47 206.38
1104 109.74 132.78
1104 208.36 224.09
1105 267.98 275.06
1105 165.66 124.13
1106 43.00 53.38
1106 104.20 100.09
1107 78.45 82.90
1107 64.07 53.61
1108 14.16 11.54
1108 192.13 211.63
1109 78.24 89.67
1109 195.98 208.27
1110 251.71 253.38
1110 8048.74 5836.07
1111 8636.80 6043.73
1111 975.97 736.74
1112 94.23 83.96
1112 93.67 111.21
1113 33.67 22.33
1113 178.30 187.67
1114 78.36 80.57
1114 143.97 180.20
1115 252.22 254.06
1115 174.26 179.29
1116 148.13 119.20
1116 108.02 113.19
1117 91.03 90.09
1117 84.71 81.89
1118 36.09 30.63
1118 167.66 171.87
1119 68.70 75.05
1119 115.32 121.30
1120 232.80 256.86
1120 161.82 162.22
1121 148.28 159.39
1121 156.46 126.05
1122 86.90 91.95
1122 101.92 94.64
1123 42.83 43.00
1123 145.60 161.37
1124 87.84 74.14
1124 83.51 105.25
1125 217.25 221.75
1125 4471.66 3529.44
1126 3915.00 2800.41
1126 518.93 316.32
1127 173.93 102.62
1127 110.74 129.32
1128 65.65 60.66
1128 137.11 139.72
1129 94.49 98.37
1129 71.58 73.20
1130 193.63 215.97
1130 150.64 154.03
1131 146.48 136.18
1131 132.26 165.68
1132 208.92 168.89
1132 75.58 90.78
1133 76.94 67.41
1133 140.07 137.70
1134 73.64 93.88
1134 85.01 73.29
1135 168.24 178.81
1135 131.20 146.18
1136 158.76 160.02
1136 96.90 109.25
1137 232.91 237.56
1137 108.70 79.42
1138 79.82 84.77
1138 147.40 147.19
1139 63.73 63.91
1139 87.07 92.34
1140 175.78 161.04
1140 1999.62 1372.87
1141 5860.72 4606.64
1141 906.18 552.02
1142 173.79 212.27
1142 221.63 183.94
1143 95.08 87.56
1143 155.38 155.31
1144 61.75 65.20
1144 94.46 93.38
1145 127.49 142.85
1145 107.88 118.56
1146 108.15 106.36
1146 152.38 160.48
1147 118.54 125.89
1147 387.18 253.95
1148 11547.97 8802.99
1148 5280.21 3603.66
1149 443.74 160.67
1149 168.59 123.54
1150 138.13 136.32
1150 103.90 105.01
1151 111.62 120.16
1151 113.77 130.11
1152 167.87 143.43
1152 139.41 177.21
1153 197.80 179.96
1153 178.70 165.09
1154 32.10 33.79
1154 106.21 117.23
1155 157.58 129.06
1155 10472.32 7820.44
1156 6030.94 4341.03
1156 1014.87 425.46
1157 228.88 185.66
1157 156.41 156.71
1158 165.17 200.50
1158 262.46 214.99
1159 34.54 36.69
1159 87.59 99.26
1160 136.14 135.85
1160 94.08 96.48
1161 95.02 99.80
1161 76.26 84.36
1162 145.61 161.30
1162 561.20 168.82
1163 11599.22 9503.46
1163 5038.57 3099.86
1164 384.77 167.37
1164 100.41 187.07
1165 157.13 173.08
1165 95.82 92.50
1166 83.15 91.54
1166 83.39 76.96
1167 101.45 128.67
1167 217.17 211.24
1168 89.21 87.59
1168 260.17 274.84
1169 136.80 106.82
1169 64.85 77.16
1170 257.98 150.47
1170 15383.22 10703.37
1171 8485.26 6962.41
1171 1917.82 913.07
1172 230.38 93.12
1172 232.81 249.07
1173 139.32 118.79
1173 214.51 237.43
1174 159.01 162.37
1174 74.46 62.35
1175 176.63 167.98
1175 77.89 80.75
1176 64.54 69.66
1176 103.42 104.96
1177 47.03 41.13
1177 150.72 192.83
1178 206.30 173.06
1178 198.95 204.04
1179 101.83 133.43
1179 141.31 108.57
1180 171.15 182.45
1180 90.21 81.61
1181 60.25 58.68
1181 90.98 102.08
1182 69.44 54.40
1182 86.21 123.41
1183 229.41 221.14
1183 224.17 208.71
1184 67.72 83.86
1184 141.23 157.14
1185 491.63 340.87
1185 15786.10 11996.56
1186 7622.21 5734.10
1186 1972.68 640.51
1187 541.48 111.42
1187 60.36 78.81
1188 213.84 244.76
1188 289.00 258.08
1189 70.98 72.61
1189 73.94 108.67
1190 253.85 241.27
1190 114.32 102.40
1191 54.38 55.44
1191 64.29 74.60
1192 113.12 104.96
1192 37.93 33.74
1193 147.76 192.01
1193 318.36 306.74
1194 109.40 84.88
1194 29.65 44.39
1195 206.76 251.34
1195 201.08 149.30
1196 43.39 50.29
1196 66.05 61.70
1197 91.53 107.96
1197 66.64 49.71
1198 90.77 116.67
1198 313.08 327.95
1199 164.08 135.10
1199 39.70 35.09
1200 123.13 163.55
1200 229.82 232.45
1201 86.39 51.78
1201 58.53 62.20
1202 80.33 83.29
1202 86.82 78.38
1203 70.55 72.90
1203 248.49 287.43
1204 216.60 200.24
1204 70.63 48.51
1205 69.82 87.28
1205 192.52 223.50
1206 164.16 125.78
1206 52.70 53.79
1207 62.19 75.71
1207 109.64 97.03
1208 68.07 70.42
1208 214.90 230.18
1209 200.63 217.79
1209 128.24 96.20
1210 65.45 69.38
1210 134.12 160.49
1211 179.25 186.71
1211 95.41 64.35
1212 54.42 54.33
1212 93.47 110.27
1213 75.62 73.72
1213 220.14 213.33
1214 135.36 166.25
1214 191.73 170.89
1215 80.38 69.30
1215 5179.77 3867.26
1216 3611.83 2431.86
1216 433.33 281.85
1217 72.40 63.36
1217 104.31 111.66
1218 90.66 90.75
1218 221.90 228.09
1219 97.25 121.88
1219 207.04 204.39
1220 121.76 104.71
1220 98.84 112.26
1221 91.33 99.22
1221 162.61 182.80
1222 111.20 77.63
1222 65.62 82.49
1223 99.13 84.40
1223 204.02 218.46
1224 87.50 89.15
1224 190.79 208.23
1225 156.95 142.39
1225 106.82 99.19
1226 83.48 94.50
1226 88.27 125.32
1227 179.00 154.17
1227 65.15 56.38
1228 100.60 109.90
1228 211.97 203.24
1229 92.62 89.95
1229 119.91 168.68
1230 206.99 176.67
1230 136.18 123.49
1231 67.90 74.84
1231 46.43 58.55
1232 152.02 181.12
1232 136.26 94.13
1233 81.32 85.95
1233 222.01 226.51
1234 98.28 93.13
1234 67.25 86.37
1235 217.08 225.75
1235 169.08 152.19
1236 72.30 63.27
1236 50.98 53.49
1237 78.93 118.15
1237 259.05 250.53
1238 5687.32 4450.06
1238 3004.72 1907.25
1239 167.29 182.87
1239 134.14 211.19
1240 153.93 202.08
1240 250.93 209.48
1241 74.43 81.70
1241 67.25 56.79
1242 32.92 50.64
1242 136.31 160.11
1243 155.90 127.62
1243 207.87 220.59
1244 134.15 127.92
1244 78.63 77.31
1245 108.87 118.39
1245 247.71 268.83
1246 88.23 78.14
1246 97.28 81.85
1247 21.59 26.57
1247 78.10 108.59
1248 172.41 173.74
1248 237.80 208.08
1249 128.58 145.65
1249 90.61 80.76
1250 105.66 107.93
1250 183.85 224.84
1251 152.04 114.35
1251 95.19 107.91
1252 40.00 27.21
1252 2014.11 1072.74
1253 12161.40 9866.10
1253 2872.12 1747.57
1254 182.63 163.36
1254 121.05 115.37
1255 102.73 121.03
1255 169.24 176.11
1256 159.69 165.73
1256 118.40 103.30
1257 59.18 53.33
1257 29.10 38.72
1258 71.02 90.87
1258 292.57 312.41
1259 173.79 147.26
1259 117.70 110.51
1260 90.72 88.91
1260 141.79 156.77
1261 139.25 157.27
1261 155.96 135.67
1262 74.80 67.50
1262 28.84 29.15
1263 52.57 60.41
1263 205.85 246.93
1264 226.98 210.41
1264 155.36 133.98
1265 89.30 86.03
1265 133.93 140.64
1266 95.23 117.28
1266 171.14 176.86
1267 118.65 88.43
1267 24.59 28.50
1268 42.92 46.60
1268 165.88 175.63
1269 173.24 215.34
1269 238.71 196.20
1270 91.97 92.60
1270 138.78 132.93
1271 72.61 81.65
1271 129.16 153.77
1272 166.45 150.48
1272 42.84 26.50
1273 39.99 43.11
1273 171.97 170.51
1274 94.38 133.51
1274 249.57 262.77
1275 146.51 186.65
1275 155.16 861.74
1276 125.52 4925.79
1276 96.78 3753.07
1277 224.56 4269.58
1277 104.40 139.07
1278 30.00 36.46
1278 166.67 170.78
1279 50.94 58.18
1279 197.88 231.12
1280 234.00 196.66
1280 144.28 151.55
1281 91.06 81.10
1281 35.58 51.73
1282 179.49 188.24
1282 125.97 109.68
1283 38.11 34.64
1283 150.76 156.83
1284 53.77 54.62
1284 142.21 174.63
1285 251.93 254.20
1285 181.34 148.83
1286 96.08 100.24
1286 30.34 31.80
1287 129.70 160.43
1287 167.44 150.49
1288 51.41 42.82
1288 153.42 153.00
1289 53.04 54.15
1289 77.08 108.08
1290 583.80 243.86
1290 11663.39 9719.48
1291 4553.75 2636.34
1291 747.96 255.80
1292 110.02 132.56
1292 230.02 201.54
1293 76.76 66.07
1293 152.72 155.95
1294 56.09 53.25
1294 60.98 67.56
1295 168.01 202.29
1295 293.11 303.18
1296 161.48 121.35
1296 44.89 45.42
1297 20.47 32.04
1297 2868.44 1690.42
1298 5420.81 4506.00
1298 708.99 471.74
1299 74.00 64.58
1299 73.20 72.17
1300 146.41 166.67
1300 243.57 274.55
1301 240.99 214.42
1301 65.18 50.99
1302 23.17 20.68
1302 101.66 143.13
1303 201.75 176.72
1303 167.02 164.54
1304 45.53 44.15
1304 50.30 55.05
1305 3965.09 2942.29
1305 11788.39 8727.01
1306 1564.26 1341.95
1306 280.61 187.89
1307 68.34 33.08
1307 102.40 97.44
1308 193.25 225.73
1308 192.54 171.28
1309 65.81 55.69
1309 46.30 50.57
1310 99.69 103.58
1310 202.55 217.20
1311 179.33 198.50
1311 176.99 175.16
1312 69.43 38.61
1312 47.85 64.14
1313 139.76 159.52
1313 241.24 223.85
1314 60.89 61.53
1314 62.44 50.31
1315 81.92 95.78
1315 198.24 197.17
1316 147.40 156.32
1316 160.36 174.36
1317 137.92 109.69
1317 29.01 41.94
1318 122.30 130.60
1318 223.45 237.28
1319 107.19 78.35
1319 65.66 66.06
1320 52.36 67.59
1320 198.45 208.47
1321 159.78 146.81
1321 123.81 144.12
1322 147.17 150.60
1322 62.18 28.55
1323 97.16 116.51
1323 209.57 214.00
1324 129.25 126.41
1324 68.19 63.27
1325 52.18 47.09
1325 165.49 189.26
1326 175.25 168.25
1326 112.39 112.28
1327 117.33 132.42
1327 2525.68 1459.75
1328 11658.58 9551.02
1328 2512.68 1631.71
1329 257.76 182.05
1329 173.71 226.33
1330 72.02 79.89
1330 133.12 148.95
1331 203.95 196.04
1331 110.20 121.33
1332 92.01 108.18
1332 140.24 151.45
1333 146.00 116.30
1333 139.02 146.28
1334 119.79 133.35
1334 112.48 115.58
1335 82.48 68.14
1335 124.06 128.21
1336 194.91 204.98
1336 119.39 107.74
1337 77.59 87.11
1337 87.50 117.88
1338 204.28 190.37
1338 156.96 136.37
1339 60.30 93.92
1339 139.10 125.51
1340 101.92 90.67
1340 111.83 120.55
1341 198.45 197.50
1341 114.45 121.68
1342 95.35 84.32
1342 48.15 61.55
1343 164.20 196.47
1343 228.52 194.98
1344 45.06 42.90
1344 119.34 135.58
1345 117.45 112.61
1345 107.83 108.96
1346 5672.01 5315.83
1346 21083.57 17171.14
1347 16724.57 13200.31
1347 10068.08 7123.09
1348 3987.14 3241.34
1348 4596.85 3478.00
1349 11493.74 10867.34
1349 32964.25 27733.61
1350 42535.55 34877.95
1350 62556.39 51947.02
1351 84869.50 73388.36
1351 101435.5 86281.99
1352 93541.43 91074.68
1352 83486.87 90353.49
1353 73697.46 75342.52
1353 63793.67 60234.13
1354 40015.79 25848.35
1354 22899.55 5590.91
1355 13597.65 2972.83
1355 5566.22 406.30
1356 407.72 433.99
1356 269.14 216.60
1357 152.94 178.82
1357 297.87 84.72
1358 6878.70 5597.81
1358 1331.72 785.86
1359 372.77 363.74
1359 2931.94 723.71
1360 20706.01 7133.74
1360 64254.20 42152.86
1361 72563.47 55032.42
1361 96648.96 69331.91
1362 97047.42 89583.21
1362 94201.69 79620.13
1363 72584.36 63341.16
1363 41824.97 29778.31
1364 15025.81 9188.64
1364 5407.05 2940.86
1365 2166.25 2251.94
1365 377.29 301.12
1366 233.34 226.25
1366 171.00 153.74
1367 94.04 98.81
1367 125.79 120.58
1368 645.02 141.77
1368 5168.35 2647.94
1369 32695.38 19647.47
1369 82415.83 51144.36
1370 86807.92 80933.35
1370 87374.38 80854.09
1371 84461.66 75038.40
1371 76185.47 64780.53
1372 46282.66 26784.33
1372 18636.46 7930.72
1373 9742.98 5235.86
1373 810.60 222.99
1374 190.26 166.27
1374 206.83 211.06
1375 150.83 120.33
1375 100.26 119.56
1376 216.09 218.45
1376 300.96 191.70
1377 4395.16 1664.25
1377 24787.20 14248.60
1378 72582.15 44367.51
1378 70194.61 63587.30
1379 79213.50 68872.33
1379 81601.59 71105.95
1380 76125.24 70742.36
1380 65000.71 56773.83
1381 27381.99 21845.29
1381 11859.59 4013.06
1382 5628.45 591.79
1382 3148.42 246.20
1383 2048.83 304.91
1383 412.18 79.42
1384 64.60 73.51
1385 76.62 69.80
1385 65.74 93.58
1386 135.60 150.31
1386 199.99 180.41
1387 197.04 204.35
1387 164.93 155.57
1388 11527.15 6208.44
1388 41955.57 22457.93
1389 34301.12 30064.71
1389 28491.13 27634.09
1390 21251.07 15166.30
1390 11910.62 8246.18
1391 4143.67 3928.01
1391 1704.02 469.10
1392 615.89 531.99
1392 181.74 190.87
1393 108.70 98.76
1393 218.04 221.73
1394 86.25 84.85
1394 28.45 26.38
1395 75.05 88.89
1395 4485.88 3595.97
1396 4006.88 2653.00
1396 445.79 391.74
1397 241.91 264.83
1397 189.73 194.49
1398 150.07 133.47
1398 230.47 227.81
1399 90.89 89.32
1399 36.69 34.49
1400 67.43 71.75
1400 69.13 70.33
1401 27.59 38.85
1401 160.41 180.48
1402 216.22 227.48
1402 214.62 199.94
1403 1596.63 595.43
1403 12123.32 10497.45
1404 3218.19 1740.42
1404 177.90 328.13
1405 92.10 288.11
1405 79.40 89.63
1406 36.23 31.06
1406 105.30 140.82
1407 201.24 214.36
1407 228.45 216.28
1408 167.91 158.58
1408 232.43 226.95
1409 124.92 127.74
1409 65.61 59.68
1410 52.18 61.27
1410 5094.52 3894.01
1411 10584.92 7792.41
1411 1285.21 750.18
1412 308.71 253.28
1412 286.74 286.05
1413 216.01 192.36
1413 235.09 234.12
1414 134.11 132.11
1414 79.94 74.21
1415 39.08 44.60
1415 83.46 90.30
1416 46.22 36.86
1416 93.42 94.59
1417 63.05 82.57
1417 205.70 254.47
1418 263.78 223.82
1418 261.70 248.16
1419 126.29 136.88
1419 98.66 89.15
1420 40.34 37.58
1420 77.03 82.48
1421 57.50 52.86
1421 93.17 94.56
1422 55.96 57.74
1422 106.91 161.00
1423 297.90 289.26
1423 286.47 273.60
1424 133.71 124.69
1424 109.68 105.62
1425 55.18 47.00
1425 75.57 73.53
1426 62.82 63.07
1426 85.61 91.95
1427 55.14 54.58
1427 48.15 65.80
1428 227.52 278.99
1428 383.88 331.18
1429 140.06 137.14
1429 114.67 115.51
1430 77.12 69.39
1430 68.45 72.84
1431 68.92 65.60
1431 76.81 81.21
1432 64.71 58.95
1432 27.51 35.46
1433 5136.20 2895.01
1433 10633.33 8974.95
1434 1702.37 1126.96
1434 214.28 492.47
1435 169.12 330.62
1435 62.58 70.59
1436 91.67 84.08
1436 83.34 80.41
1437 76.09 71.92
1437 27.55 31.39
1438 95.05 115.99
1438 326.43 365.88
1439 284.55 242.34
1439 129.81 132.87
1440 98.83 107.10
1440 62.14 47.86
1441 89.09 96.72
1441 92.17 85.62
1442 86.26 84.73
1442 24.29 27.14
1443 78.83 84.79
1443 267.52 310.50
1444 269.23 282.22
1444 185.34 146.39
1445 105.75 98.54
1445 82.44 76.83
1446 78.66 82.60
1446 97.98 99.27
1447 93.68 90.63
1447 11.97 17.82
1448 68.20 79.09
1448 236.50 240.45
1449 200.18 241.11
1449 265.66 227.49
1450 119.82 116.22
1450 88.83 85.97
1451 84.80 78.23
1451 98.27 101.18
1452 98.31 94.57
1452 14.63 12.89
1453 33.48 49.23
1453 235.98 242.26
1454 119.25 152.33
1454 273.51 285.74
1455 181.73 146.45
1455 4448.56 3372.90
1456 3932.89 2768.15
1456 439.76 312.23
1457 261.57 116.16
1457 36.18 33.01
1458 29.21 31.99
1458 217.62 243.62
1459 113.43 118.31
1459 224.34 257.91
1460 222.23 205.44
1460 137.70 117.08
1461 87.93 103.82
1461 120.17 115.38
1462 121.70 111.13
1462 35.02 34.57
1463 19.14 20.72
1463 195.93 202.77
1464 114.83 119.81
1464 128.64 166.59
1465 248.85 247.47
1465 186.16 169.51
1466 102.78 85.05
1466 118.15 127.82
1467 139.95 139.04
1467 37.25 34.73
1468 14.16 15.49
1468 190.13 197.37
1469 112.30 113.97
1469 108.88 119.10
1470 203.86 233.16
1470 5698.96 4571.32
1471 2800.06 1789.48
1471 391.66 234.23
1472 257.11 160.53
1472 56.18 58.15
1473 24.74 23.04
1473 166.31 189.98
1474 130.64 121.11
1474 77.93 98.10
1475 160.12 173.08
1475 190.15 190.38
1476 189.70 175.08
1476 155.53 146.49
1477 150.12 154.19
1477 57.85 52.12
1478 165.54 98.47
1478 6508.16 4954.77
1479 1980.57 1425.09
1479 140.97 142.54
1480 206.04 165.71
1480 178.70 200.84
1481 210.40 212.82
1481 185.71 168.51
1482 169.79 157.85
1482 67.90 64.00
1483 25.66 24.11
1483 137.34 139.20
1484 88.62 102.70
1484 110.37 103.65
1485 94.67 109.60
1485 152.62 158.85
1486 148.11 181.32
1486 229.52 214.35
1487 200.31 188.23
1487 91.97 75.16
1488 28.67 26.64
1488 130.63 136.75
1489 79.69 80.67
1489 114.15 116.14
1490 86.60 87.02
1490 112.53 137.70
1491 130.17 130.81
1491 197.52 228.58
1492 266.94 230.84
1492 149.52 107.65
1493 10973.19 8611.49
1493 5794.35 3611.20
1494 454.61 267.03
1494 130.95 173.83
1495 96.45 107.05
1495 124.00 119.73
1496 127.46 131.04
1496 149.26 177.45
1497 300.55 293.65
1497 162.08 139.97
1498 37.08 37.00
1498 132.99 132.04
1499 61.11 72.02
1499 106.98 107.92
1500 133.79 84.34
1500 14043.36 9416.05
1501 9588.15 8127.21
1501 2069.24 1161.96
1502 564.81 313.48
1502 264.96 231.39
1503 64.63 51.43
1503 137.10 135.65
1504 34.59 51.68
1504 116.63 119.17
1505 83.37 76.48
1505 98.10 108.95
1506 98.23 98.00
1506 118.53 121.96
1507 211.96 250.81
1507 272.56 267.37
1508 110.80 72.80
1508 142.55 139.93
1509 20.86 25.34
1509 91.45 109.23
1510 113.16 97.70
1510 84.19 95.50
1511 90.03 94.04
1511 110.72 114.28
1512 166.46 177.21
1512 239.81 269.00
1513 206.91 163.76
1513 156.67 151.92
1514 18.93 19.07
1514 73.22 78.83
1515 117.81 123.45
1515 77.16 77.66
1516 94.11 93.05
1516 77.71 98.60
1517 171.99 170.67
1517 203.27 217.13
1518 220.56 225.47
1518 209.79 176.49
1519 26.61 21.30
1519 70.41 72.89
1520 101.15 109.24
1520 84.85 81.75
1521 97.68 97.01
1521 58.50 67.53
1522 169.31 173.14
1522 220.21 180.74
1523 13719.27 9363.36
1523 9942.31 8462.89
1524 1934.61 1092.43
1524 127.61 270.75
1525 193.29 141.54
1525 91.71 179.92
1526 109.62 158.39
1526 70.20 61.27
1527 129.75 155.58
1527 190.25 183.72
1528 144.94 160.62
1528 281.20 302.18
1529 117.58 78.06
1529 43.86 50.85
1530 99.82 107.17
1530 4071.94 3146.37
1531 4383.85 3001.95
1531 308.33 304.76
1532 189.01 134.71
1532 200.52 211.83
1533 165.16 149.35
1533 240.72 263.37
1534 169.35 152.91
1534 64.98 43.55
1535 85.15 98.64
1535 103.04 97.93
1536 84.41 86.66
1536 97.50 98.78
1537 114.92 121.75
1537 805.43 310.30
1538 11864.26 9640.04
1538 4401.15 2732.99
1539 434.41 320.39
1539 229.08 127.38
1540 100.89 92.79
1540 107.43 110.62
1541 90.29 87.64
1541 95.53 101.12
1542 114.32 118.89
1542 90.08 99.24
1543 163.75 165.89
1543 247.25 244.19
1544 109.38 136.24
1544 151.26 144.88
1545 120.15 97.29
1545 104.80 106.57
1546 80.08 84.84
1546 102.66 102.12
1547 111.72 115.19
1547 80.73 80.36
1548 146.55 161.13
1548 265.31 252.54
1549 60.42 77.06
1549 135.04 150.54
1550 178.17 156.28
1550 104.58 101.24
1551 83.95 86.10
1551 92.99 96.61
1552 115.84 112.91
1552 245.01 115.04
1553 6510.73 5229.01
1553 2256.41 1265.67
1554 105.32 108.91
1554 116.86 141.59
1555 172.66 188.63
1555 166.73 135.35
1556 79.91 78.18
1556 89.94 96.05
1557 127.42 123.53
1557 109.10 107.39
1558 36.13 46.90
1558 295.31 307.68
1559 123.33 101.86
1559 57.85 77.73
1560 302.37 142.63
1560 7110.64 6147.20
1561 9245.84 6200.92
1561 716.67 348.04
1562 217.91 142.85
1562 143.58 144.53
1563 44.41 39.33
1563 240.24 274.54
1564 180.92 155.59
1564 50.21 50.35
1565 71.61 94.52
1565 183.85 207.68
1566 197.35 156.75
1566 86.17 86.74
1567 113.90 117.92
1567 127.02 125.24
1568 9663.16 7506.90
1568 6535.77 4691.23
1569 712.97 636.93
1569 237.31 137.22
1570 66.15 202.71
1570 154.01 173.35
1571 221.42 217.62
1571 128.28 101.72
1572 108.33 110.59
1572 136.95 135.76
1573 45.58 43.79
1573 167.96 183.25
1574 160.85 168.43
1574 125.17 115.38
1575 42.61 39.56
1575 93.51 115.94
1576 204.99 221.48
1576 179.54 158.27
1577 119.17 113.45
1577 140.75 142.67
1578 50.77 45.96
1578 148.23 163.22
1579 124.83 146.62
1579 153.45 133.99
1580 63.60 52.00
1580 56.13 84.55
1581 178.41 194.83
1581 191.60 184.67
1582 153.21 126.68
1582 148.45 149.51
1583 61.02 53.38
1583 132.99 136.31
1584 83.33 110.08
1584 173.04 167.95
1585 91.79 71.96
1585 38.62 41.01
1586 106.56 141.92
1586 201.97 196.19
1587 218.98 195.12
1587 146.17 148.37
1588 77.76 69.68
1588 132.34 132.75
1589 63.95 65.65
1589 130.95 157.70
1590 139.85 121.67
1590 43.00 39.32
1591 81.11 94.62
1591 172.39 197.80
1592 229.62 227.34
1592 183.70 155.18
1593 85.45 83.52
1593 139.25 135.84
1594 59.78 61.15
1594 107.20 121.25
1595 137.88 141.73
1595 66.04 51.30
1596 75.36 76.38
1596 127.75 150.47
1597 188.18 211.56
1597 268.66 240.15
1598 96.05 84.86
1598 141.92 142.02
1599 51.88 57.36
1599 79.55 99.85
1600 116.73 126.68
1600 117.56 89.33
1601 71.41 76.12
1601 101.72 114.39
1602 148.83 167.54
1602 264.23 277.94
1603 174.67 126.47
1603 144.72 141.95
1604 27.21 45.77
1604 70.63 68.16
1605 104.43 111.52
1605 127.60 128.14
1606 80.63 75.52
1606 96.10 97.40
1607 127.45 139.22
1607 230.81 254.86
1608 218.20 200.90
1608 187.29 162.23
1609 15.84 15.01
1609 66.05 71.52
1610 90.07 100.54
1610 129.85 131.28
1611 86.56 83.97
1611 83.90 95.57
1612 125.48 120.92
1612 1230.92 659.91
1613 12239.09 9849.98
1613 3712.79 2237.38
1614 244.04 265.71
1614 134.73 160.32
1615 83.00 159.82
1615 99.39 124.64
1616 122.94 100.26
1616 96.16 90.84
1617 125.98 134.35
1617 174.24 186.54
1618 193.51 211.93
1618 278.40 276.38
1619 70.34 37.95
1619 60.12 63.70
1620 58.28 64.05
1620 72.27 84.27
1621 137.10 136.94
1621 107.75 103.07
1622 113.04 122.24
1622 172.81 175.30
1623 152.65 162.54
1623 272.81 280.14
1624 136.80 114.59
1624 44.62 54.44
1625 60.17 58.21
1625 65.28 69.83
1626 104.29 123.32
1626 144.19 127.40
1627 105.23 107.40
1627 931.01 386.07
1628 16945.73 13268.86
1628 7420.90 5126.30
1629 666.45 714.56
1629 98.09 219.48
1630 75.12 104.95
1630 71.51 75.47
1631 85.02 96.09
1631 138.61 148.26
1632 137.54 125.37
1632 129.04 131.35
1633 163.93 167.94
1633 223.68 231.00
1634 142.34 153.25
1634 128.35 106.93
1635 71.75 67.37
1635 59.82 66.98
1636 58.06 72.24
1636 123.88 131.52
1637 153.04 152.28
1637 159.25 140.23
1638 132.35 156.12
1638 236.27 229.61
1639 104.66 126.17
1639 129.33 131.91
1640 130.81 95.03
1640 57.03 57.67
1641 49.65 53.80
1641 82.66 104.75
1642 159.85 155.53
1642 184.77 179.01
1643 123.41 121.56
1643 240.37 239.67
1644 87.38 91.81
1644 108.18 128.95
1645 153.78 151.22
1645 84.02 61.79
1646 40.04 48.16
1646 64.76 70.85
1647 160.75 159.95
1647 193.44 194.82
1648 106.55 112.14
1648 241.11 247.75
1649 91.36 87.11
1649 76.60 87.15
1650 130.38 147.35
1650 153.21 122.81
1651 39.52 36.96
1651 52.27 59.47
1652 128.49 148.54
1652 221.92 205.64
1653 116.77 112.27
1653 217.56 226.00
1654 115.83 106.75
1654 75.57 75.22
1655 85.19 114.91
1655 160.58 166.06
1656 89.70 51.52
1656 45.29 51.01
1657 103.51 121.85
1657 221.40 227.06
1658 139.21 124.17
1658 203.22 212.18
1659 113.16 118.88
1659 93.38 82.53
1660 50.51 56.27
1660 143.58 150.87
1661 154.87 136.65
1661 40.59 45.04
1662 63.90 85.08
1662 184.28 204.02
1663 201.24 169.82
1663 205.54 199.49
1664 106.77 107.98
1664 94.29 101.95
1665 416.78 182.81
1665 6402.66 5263.93
1666 1711.04 1140.12
1666 215.53 68.65
1667 57.89 63.26
1667 181.27 201.68
1668 226.19 219.09
1668 225.07 217.76
1669 109.64 115.66
1669 85.44 94.74
1670 87.24 72.19
1670 79.09 92.51
1671 133.67 145.01
1671 125.56 106.50
1672 54.03 49.14
1672 6399.19 3890.95
1673 20239.62 17027.04
1673 6641.43 3814.01
1674 840.51 382.49
1674 254.08 237.10
1675 98.52 149.09
1675 70.16 80.88
1676 99.75 122.53
1676 133.64 128.49
1677 110.81 76.80
1677 118.69 125.88
1678 178.69 201.82
1678 263.35 263.10
1679 126.98 114.61
1679 90.16 89.91
1680 87.00 87.69
1680 66.90 57.01
1681 83.52 87.20
1681 111.70 133.45
1682 119.47 128.17
1682 148.12 130.27
1683 185.62 176.54
1683 253.39 257.83
1684 28091.16 23613.52
1684 90207.66 79561.20
1685 99701.26 106953.4
1685 103411.6 106760.9
1686 85357.44 94735.19
1686 84856.32 82876.56
1687 63345.64 63876.11
1687 48007.04 36964.77
1688 33608.17 14755.30
1688 26124.28 6002.35
1689 19792.56 2510.12
1689 8452.18 400.23
1690 2719.28 200.65
1690 656.68 293.57
1691 145.08 141.03
1691 85.97 84.70
1692 74.15 96.78
1692 161.77 165.91
1693 203.63 181.30
1693 247.07 250.90
1694 171.06 149.94
1694 4552.64 1844.10
1695 35619.47 16251.44
1695 105363.4 63549.94
1696 83238.81 74312.45
1696 84038.30 69893.87
1697 76033.94 57866.90
1697 56733.57 51514.90
1698 51671.43 50834.15
1698 49353.35 39854.40
1699 36358.64 25640.45
1699 17706.89 13778.07
1700 6863.69 4704.49
1700 4657.85 3238.05
1701 1287.79 3246.66
1701 772.38 475.89
1702 80.66 67.97
1702 93.50 120.80
1703 242.61 255.31
1703 295.22 260.20
1704 76.72 106.35
1704 594.00 162.73
1705 3217.95 475.91
1705 37445.66 14153.43
1706 70140.23 51049.46
1706 80699.84 67357.35
1707 85503.24 73541.58
1707 94905.91 78797.69
1708 74433.50 70170.94
1708 45045.82 33745.01
1709 22346.19 13155.84
1709 6762.75 3401.71
1710 4258.99 3375.16
1710 6184.19 3556.71
1711 231.51 217.66
1711 275.96 134.84
1712 151.22 113.85
1712 67.88 63.42
1713 119.87 175.73
1713 579.05 356.28
1714 7353.82 2736.02
1714 26556.05 15895.81
1715 66167.46 49139.84
1715 80291.15 63741.19
1716 83579.85 70244.37
1716 80829.13 69689.06
1717 78458.92 69811.56
1717 63865.32 55799.42
1718 31955.38 17598.61
1718 8726.90 1424.16
1719 3453.31 604.69
1719 466.33 223.09
1720 242.64 197.75
1720 164.83 111.05
1721 62.95 61.22
1721 73.17 82.16
1722 106.01 105.05
1722 779.44 1572.51
1723 783.38 789.76
1723 3962.14 1403.82
1724 23512.30 9948.88
1724 31206.21 20735.75
1725 24276.38 26665.84
1725 24294.98 17999.27
1726 15540.35 8915.63
1726 5317.23 5008.71
1727 1321.91 1915.88
1727 305.75 629.28
1728 112.54 108.31
1728 203.10 211.45
1729 154.01 185.24
1729 151.15 153.22
1730 144.11 132.69
1730 154.93 152.33
1731 89.02 70.17
1731 49.40 53.01
1732 97.41 95.56
1732 4914.19 2878.26
1733 10055.52 8587.39
1733 1995.44 1306.71
1734 174.11 137.43
1734 169.32 166.63
1735 185.82 178.56
1735 157.89 159.27
1736 120.76 105.86
1736 56.65 55.56
1737 89.34 95.17
1737 110.93 119.01
1738 140.12 131.09
1738 175.42 186.29
1739 101.20 104.67
1739 132.17 147.74
1740 1536.83 620.01
1740 17758.11 13611.33
1741 6302.34 4246.03
1741 1092.77 398.84
1742 126.17 110.81
1742 124.40 119.16
1743 162.73 163.27
1743 163.23 164.02
1744 91.24 98.83
1744 108.95 119.64
1745 138.15 147.24
1745 200.40 189.20
1746 151.06 146.37
1746 85.65 83.95
1747 60.33 69.94
1747 1927.00 1116.87
1748 16622.17 13257.00
1748 5790.65 4170.91
1749 582.80 797.15
1749 293.13 290.71
1750 185.14 201.91
1750 165.24 182.43
1751 182.96 163.35
1751 128.23 108.27
1752 68.41 58.64
1752 91.79 98.42
1753 181.58 188.12
1753 165.56 167.35
1754 86.22 85.37
1754 109.66 107.42
1755 368.92 173.83
1755 6110.28 5063.39
1756 2186.45 1362.80
1756 340.40 163.07
1757 96.44 98.57
1757 113.42 106.73
1758 182.83 186.70
1758 161.46 161.74
1759 89.30 89.66
1759 111.15 115.90
1760 71.16 74.61
1760 84.12 109.38
1761 168.63 183.63
1761 208.28 181.75
1762 108.71 103.56
1762 98.20 94.15
1763 183.82 187.48
1763 148.74 159.70
1764 73.55 83.83
1764 101.75 110.49
1765 92.74 72.81
1765 79.65 73.16
1766 125.48 157.12
1766 197.78 216.49
1767 151.61 115.84
1767 103.20 106.33
1768 194.22 194.88
1768 144.80 134.93
1769 62.96 69.03
1769 94.84 97.37
1770 117.41 111.16
1770 85.35 86.85
1771 77.16 94.84
1771 153.33 169.84
1772 220.14 199.51
1773 100.67 103.58
1773 203.09 198.66
1774 150.92 145.14
1774 46.40 57.87
1775 94.07 93.50
1775 125.44 123.70
1776 87.03 88.03
1776 80.55 77.35
1777 115.24 141.50
1777 176.18 204.98
1778 1097.12 361.37
1778 6506.40 5186.50
1779 1318.21 1038.05
1779 81.51 63.27
1780 159.16 159.17
1780 126.04 135.55
1781 94.78 100.63
1781 87.43 78.77
1782 84.64 89.87
1782 153.11 169.03
1783 217.45 206.92
1783 259.09 255.16
1784 147.24 139.28
1784 34.63 38.68
1785 83.13 96.00
1785 7551.35 4959.41
1786 12875.12 11229.51
1786 4447.81 2493.69
1787 467.25 216.34
1787 133.05 166.35
1788 198.04 210.56
1788 348.15 300.11
1789 157.07 150.75
1789 44.37 39.67
1790 59.27 69.52
1790 108.76 116.63
1791 98.88 90.98
1791 103.89 103.05
1792 78.02 82.72
1792 68.54 83.58
1793 145.15 165.44
1793 363.22 374.05
1794 200.46 170.11
1794 60.55 47.86
1795 34.12 52.19
1795 86.82 101.86
1796 120.97 110.06
1796 101.89 106.94
1797 100.00 82.23
1797 65.15 65.12
1798 76.51 116.46
1798 313.43 334.82
1799 294.91 247.96
1799 85.35 75.12
1800 22.74 22.61
1800 1291.33 809.43
1801 6360.81 5025.55
1801 1013.63 704.75
1802 206.21 145.89
1802 104.92 131.23
1803 71.35 70.41
1803 254.23 299.38
1804 314.96 316.31
1804 161.47 115.72
1805 26.25 26.73
1805 63.38 70.80
1806 98.35 108.58
1806 111.36 110.88
1807 111.41 116.45
1807 125.22 255.38
1808 6913.05 4924.16
1808 9016.23 7003.67
1809 1032.76 835.66
1809 293.41 328.60
1810 48.47 52.84
1810 113.45 67.50
1811 87.83 95.75
1811 87.63 106.12
1812 115.10 119.45
1812 108.35 92.53
1813 61.58 62.02
1813 177.95 183.27
1814 238.20 282.28
1814 258.14 249.59
1815 94.54 51.56
1815 14937.58 8283.16
1816 19700.86 16813.22
1816 6153.56 4737.50
1817 2204.16 1029.53
1817 158.75 265.15
1818 75.36 70.51
1818 178.98 184.00
1819 146.00 192.46
1819 259.06 254.93
1820 191.84 154.58
1820 42.49 48.90
1821 58.67 63.38
1821 85.27 85.46
1822 117.98 120.08
1822 132.14 133.78
1823 4699.72 3111.83
1823 14791.52 12538.34
1824 4647.62 3188.71
1824 530.76 742.61
1825 312.51 617.30
1825 106.37 95.03
1826 65.55 65.29
1826 77.93 83.01
1827 104.24 116.21
1827 126.29 131.50
1828 97.84 89.20
1828 185.84 185.51
1829 98.39 96.93
1829 148.36 179.18
1830 217.79 222.09
1830 2755.46 1716.33
1831 5477.16 4323.05
1831 689.95 414.26
1832 82.24 107.39
1832 136.49 148.98
1833 146.95 122.27
1833 197.31 192.22
1834 106.25 102.08
1834 134.76 139.97
1835 171.20 207.57
1835 145.02 143.84
1836 150.11 111.40
1836 69.99 72.21
1837 41.37 45.18
1837 116.85 121.55
1838 5762.11 4541.80
1838 2792.33 1979.17
1839 259.51 160.15
1839 117.15 171.96
1840 133.70 166.21
1840 181.65 166.33
1841 170.84 178.32
1841 103.72 78.20
1842 38.87 38.86
1842 93.34 114.63
1843 128.78 137.92
1843 234.03 219.76
1844 125.95 117.16
1844 72.14 85.85
1845 131.57 108.13
1845 5840.70 4532.44
1846 2696.53 1968.46
1846 376.55 254.86
1847 139.51 54.57
1847 77.20 102.57
1848 131.42 130.96
1848 250.47 248.40
1849 134.84 138.45
1849 73.17 69.73
1850 94.72 104.82
1850 128.31 143.38
1851 137.70 147.46
1851 166.15 170.78
1852 118.89 86.92
1852 43.51 54.58
1853 9486.75 7492.56
1853 7403.21 4980.13
1854 561.44 403.54
1854 137.68 156.66
1855 164.07 167.83
1855 115.89 128.81
1856 105.53 111.51
1856 167.89 170.09
1857 174.84 161.72
1857 42.44 40.50
1858 85.40 93.35
1858 264.25 270.58
1859 156.50 148.70
1859 99.17 95.77
1860 77.16 154.92
1860 4367.51 3321.15
1861 3767.64 2924.52
1861 655.30 443.24
1862 290.05 201.62
1862 128.86 80.89
1863 62.72 88.26
1863 249.39 259.67
1864 179.47 169.32
1864 118.54 112.05
1865 69.13 74.04
1865 84.07 86.13
1866 90.85 100.85
1866 132.86 136.54
1867 164.31 164.58
1867 134.31 129.65
1868 63.59 47.82
1868 227.94 235.62
1869 181.23 192.00
1869 122.60 121.31
1870 67.46 67.13
1870 89.56 86.16
1871 96.34 94.38
1871 111.09 126.83
1872 121.84 152.01
1872 135.23 128.23
1873 134.75 98.50
1873 212.41 222.61
1874 168.85 180.66
1874 125.00 121.90
1875 74.88 69.15
1875 91.23 91.61
1876 85.27 92.32
1876 80.29 94.01
1877 121.19 113.74
1877 146.80 150.70
1878 133.93 148.32
1878 217.56 208.10
1879 159.89 164.24
1879 138.32 126.98
1880 83.34 79.98
1880 97.47 94.20
1881 78.84 81.26
1881 65.67 74.23
1882 127.88 126.05
1882 140.57 130.49
1883 6004.46 4702.81
1883 2542.64 1790.73
1884 237.54 178.23
1884 171.72 200.54
1885 114.59 125.55
1885 106.92 102.04
1886 83.89 87.77
1886 62.91 62.34
1887 116.68 126.69
1887 128.91 121.66
1888 86.81 107.73
1888 259.17 270.10
1889 182.98 157.27
1889 139.76 151.21
1890 140.86 123.77
1890 5357.94 4231.91
1891 2995.63 1989.95
1891 319.84 198.66
1892 153.42 119.44
1892 150.89 165.19
1893 74.53 69.15
1893 243.31 250.26
1894 217.43 224.00
1894 138.21 135.62
1895 115.91 100.86
1895 83.56 91.76
1896 109.27 108.43
1896 84.92 80.58
1897 72.83 87.71
1897 495.44 165.67
1898 15616.86 12049.40
1898 7436.66 5807.30
1899 1571.18 929.05
1899 275.27 304.54
1900 125.08 188.78
1900 93.14 90.04
1901 115.40 112.00
1901 100.30 92.89
1902 50.47 61.96
1902 96.85 109.05
1903 129.77 116.89
1903 185.85 193.95
1904 156.98 170.58
1904 222.50 222.82
1905 119.86 106.12
1905 3254.24 2838.11
1906 4805.00 3279.10
1906 366.43 372.74
1907 78.35 50.57
1907 106.92 120.54
1908 149.51 149.18
1908 183.17 185.08
1909 103.42 140.96
1909 197.95 211.86
1910 182.98 152.89
1910 91.36 92.24
1911 115.99 119.33
1911 114.29 110.94
1912 75.83 55.57
1912 385.51 116.95
1913 6698.57 5303.89
1913 1866.05 1156.33
1914 147.35 89.57
1914 205.24 260.40
1915 195.48 212.07
1915 126.82 98.28
1916 95.97 113.20
1916 120.90 114.61
1917 97.97 92.69
1917 79.78 76.68
1918 93.12 110.75
1918 214.00 206.63
1919 97.20 90.03
1919 126.82 158.73
1920 173.60 173.33
1920 180.38 166.24
1921 74.61 82.96
1921 125.05 125.06
1922 112.27 105.46
1922 79.26 77.60
1923 72.96 82.69
1923 224.36 221.37
1924 120.89 109.43
1924 107.84 111.98
1925 135.14 166.46
1925 158.22 176.08
1926 124.15 78.44
1926 128.22 132.02
1927 120.72 119.04
1927 67.98 73.70
1928 66.01 66.38
1928 210.03 223.25
1929 128.28 126.60
1929 130.50 116.57
1930 79.65 103.30
1930 143.25 141.72
1931 180.20 171.83
1931 117.15 125.00
1932 117.89 119.56
1932 77.85 65.16
1933 80.24 74.85
1933 203.23 206.33
1934 120.84 127.31
1934 136.16 138.80
1935 76.48 71.66
1935 9323.89 7132.94
1936 6939.31 4922.68
1936 624.80 577.23
1937 126.21 158.15
1937 131.77 123.22
1938 104.70 99.09
1938 186.19 196.01
1939 94.24 109.89
1939 160.70 151.57
1940 104.88 94.18
1940 62.35 85.07
1941 141.18 154.60
1941 166.66 170.06
1942 137.97 119.55
1942 145.62 123.89
1943 10520.72 8053.81
1943 5973.75 4381.56
1944 481.40 300.76
1944 260.03 196.82
1945 151.89 119.63
1945 44.85 60.18
1946 100.51 124.60
1946 143.50 146.88
1947 202.86 175.02
1947 130.54 129.72
1948 100.11 101.93
1948 185.39 193.46
1949 84.50 79.40
1949 154.63 163.67
1950 185.63 177.06
1950 2449.23 1640.61
1951 5275.60 4273.87
1951 704.74 466.36
1952 222.03 215.48
1952 183.89 163.05
1953 100.18 104.98
1953 199.99 195.15
1954 95.05 90.04
1954 128.22 149.37
1955 144.96 146.27
1955 73.73 60.03
1956 60.34 62.54
1956 80.47 112.56
1957 168.95 168.66
1957 196.53 192.44
1958 105.45 95.83
1958 220.91 208.98
1959 106.82 105.46
1959 105.37 120.94
1960 138.20 143.41
1960 94.42 86.60
1961 44.46 55.17
1961 66.78 65.78
1962 142.94 171.06
1962 182.34 184.87
1963 167.06 127.20
1963 223.35 225.79
1964 105.31 107.17
1964 93.93 103.48
1965 137.50 125.03
1965 6345.24 4705.09
1966 2280.68 1577.84
1966 109.73 101.94
1967 136.05 116.28
1967 199.08 208.86
1968 218.60 215.87
1968 243.60 232.04
1969 118.75 116.00
1969 101.06 94.45
1970 97.07 107.81
1970 125.60 124.56
1971 66.47 64.38
1971 63.51 63.42
1972 67.46 75.90
1972 145.30 168.59
1973 7285.57 4880.62
1973 8949.67 7294.01
1974 897.66 907.09
1974 445.78 323.12
1975 160.87 147.60
1975 115.24 132.52
1976 93.93 80.39
1976 60.76 65.73
1977 63.99 68.57
1977 114.12 117.07
1978 159.68 175.46
1978 289.55 308.52
1979 151.14 131.00
1979 159.75 147.41
1980 80.21 78.80
1980 72.23 90.14
1981 112.26 102.34
1981 60.38 55.30
1982 62.40 65.01
1982 116.60 121.03
1983 108.41 139.01
1983 262.43 258.97
1984 220.54 186.84
1984 173.90 173.39
1985 74.49 78.61
1985 56.05 62.76
1986 109.36 117.22
1986 81.55 69.54
1987 63.98 61.57
1987 82.05 106.12
1988 5283.53 4244.32
1988 3161.69 2219.03
1989 288.85 407.30
1989 237.44 276.95
1990 101.42 85.01
1990 63.93 59.12
1991 82.18 99.37
1991 99.81 93.43
1992 73.98 74.32
1992 66.04 72.13
1993 118.22 110.10
1993 211.69 241.36
1994 187.92 188.51
1994 275.43 256.34
1995 268.92 104.08
1995 6223.61 4765.27
1996 2156.69 1536.03
1996 274.75 143.40
1997 233.22 95.00
1997 83.90 78.28
1998 128.73 131.08
1998 197.11 201.53
1999 157.49 189.19
1999 236.37 271.40
2000 177.93 130.63
2000 83.00 71.86
2001 58.40 62.30
2001 78.11 89.45
2002 79.05 74.22
2002 1703.57 703.45
2003 11714.24 10226.20
2003 3280.20 1756.49
2004 229.40 322.67
2004 237.43 284.66
2005 269.13 248.35
2005 101.89 92.78
2006 58.45 58.10
2006 66.65 79.33
2007 90.94 82.44
2007 83.09 87.96
2008 89.22 114.91
2008 218.02 197.52
2009 89.90 86.12
2009 180.79 214.75
2010 237.65 251.56
2010 1972.72 1182.84
2011 5834.79 4807.69
2011 717.63 420.84
2012 91.11 102.11
2012 117.53 111.97
2013 88.76 82.79
2013 237.37 233.18
2014 90.04 92.05
2014 126.90 153.21
2015 229.60 234.18
2015 190.70 187.06
2016 95.02 73.38
2016 72.83 71.77
2017 54.23 71.11
2017 119.09 181.30
2018 103.19 817.22
2018 286.39 3860.59
2019 137.08 4799.92
2019 180.95 5558.19
2020 241.34 6542.78
2020 192.46 2794.85
2021 172.05 133.40
2021 22584.46 19430.65
2022 91158.84 79356.11
2022 100402.0 106666.5
2023 100244.7 100691.5
2023 94688.54 100090.6
2024 84212.37 85864.78
2024 69160.62 68905.35
2025 53406.14 34926.17
2025 38863.81 21679.02
2026 18585.56 7925.08
2026 9068.85 2174.30
2027 4243.82 443.43
2027 4040.44 338.42
2028 681.83 209.33
2028 300.82 294.68
2029 123.97 128.32
2029 108.07 111.34
2030 143.15 138.14
2030 138.98 163.35
2031 974.68 160.89
2031 805.98 1433.94
2032 1544.68 130.88
2032 10727.74 4427.52
2033 41020.30 28469.50
2033 103661.3 68285.32
2034 87330.97 77194.87
2034 95022.09 78404.53
2035 89720.50 79605.21
2035 81664.48 72828.03
2036 40332.60 30236.13
2036 17182.16 13186.34
2037 5189.38 4623.84
2037 954.97 330.21
2038 221.04 111.42
2038 261.99 259.69
2039 149.56 151.31
2039 132.75 116.91
2040 544.57 258.22
2040 16166.31 12707.74
2041 7573.65 5273.54
2041 1489.32 553.09
2042 2403.42 468.41
2042 10153.77 6289.60
2043 45976.41 27637.65
2043 58538.89 50453.86
2044 66226.82 58687.98
2044 64985.18 59048.89
2045 58998.08 53832.74
2045 55899.53 50552.61
2046 47629.28 48387.77
2046 41018.80 41094.00
2047 32967.88 24174.39
2047 21895.94 10284.20
2048 15801.71 4322.04
2048 5673.77 503.23
2049 2421.99 304.16
2049 2489.82 787.97
2050 7199.30 5562.94
2050 428.42 341.13
2051 81.13 66.01
2051 84.78 105.76
2052 179.58 181.17
2052 610.49 451.82
2053 4506.69 990.56
2053 26327.40 16513.87
2054 64598.85 43170.64
2054 81027.30 65471.27
2055 77007.49 67215.24
2055 74706.96 72855.66
2056 75735.80 74440.50
2056 58627.75 58821.09
2057 34189.33 28403.68
2057 20912.92 9441.02
2058 8803.31 1626.26
2058 2088.72 351.32
2059 207.83 241.33
2059 255.72 203.98
2060 187.06 180.17
2060 133.32 122.75
2061 98.45 99.35
2061 44.31 49.53
2062 64.80 77.33
2062 589.92 277.53
2063 4388.05 2955.71
2063 14681.45 10155.13
2064 40774.15 32766.57
2064 43581.86 38003.12
2065 48055.71 36206.15
2065 44373.79 38909.53
2066 27611.99 23428.55
2066 14821.94 12728.42
2067 6467.50 3840.49
2067 837.02 475.94
2068 252.76 203.30
2068 377.24 354.20
2069 94.50 66.52
2069 222.60 223.33
2070 424.31 213.77
2070 6814.64 5195.93
2071 1678.47 1174.17
2071 199.01 74.77
2072 109.78 77.92
2072 88.23 94.74
2073 139.96 156.87
2073 242.10 251.72
2074 88.45 66.82
2074 147.63 175.20
2075 203.94 199.86
2075 177.55 159.90
2076 87.04 99.60
2076 79.13 64.04
2077 61.93 64.29
2077 58.71 68.38
2078 84.07 109.11
2078 234.43 235.77
2079 136.48 122.26
2079 104.89 124.74
2080 229.18 215.20
2080 191.11 189.84
2081 85.79 81.96
2081 96.47 90.74
2082 56.69 63.28
2082 51.72 55.73
2083 67.30 70.21
2083 223.60 239.58
2084 117.19 127.40
2084 133.09 107.48
2085 217.33 233.43
2085 196.96 196.85
2086 107.72 90.42
2086 97.80 101.19
2087 49.91 52.70
2087 54.84 51.08
2088 66.00 67.17
2088 176.77 194.86
2089 120.29 118.86
2089 146.17 157.22
2090 198.87 201.53
2090 199.69 192.93
2091 148.92 131.98
2091 98.06 97.04
2092 48.58 49.94
2092 3713.76 1698.45
2093 15900.75 13668.23
2093 5104.79 3245.03
2094 453.74 278.70
2094 193.46 336.11
2095 265.25 426.07
2095 207.84 211.68
2096 167.19 165.34
2096 106.82 104.33
2097 56.09 53.69
2097 61.80 63.86
2098 52.95 53.81
2098 167.64 169.17
2099 60.64 75.13
2099 133.39 136.42
2100 509.89 301.28
2100 10966.61 8525.07
2101 5331.51 3826.11
2101 541.56 363.68
2102 138.04 79.43
2102 96.20 82.65
2103 60.48 60.56
2103 163.77 168.32
2104 54.16 62.04
2104 86.78 111.62
2105 169.22 175.97
2105 251.07 242.03
2106 205.37 201.35
2106 140.42 132.60
2107 99.43 90.85
2107 1977.85 1109.17
2108 5668.11 4799.99
2108 956.85 583.55
2109 74.38 108.56
2109 80.64 83.45
2110 167.32 192.79
2110 228.85 247.98
2111 218.18 200.39
2111 173.69 162.31
2112 120.84 112.41
2112 50.04 52.52
2113 52.23 53.34
2113 175.42 170.10
2114 38.02 45.37
2114 56.82 68.96
2115 3503.70 2722.39
2115 4742.51 3499.59
2116 652.89 521.73
2116 346.96 196.95
2117 152.57 148.33
2117 66.63 61.64
2118 58.07 61.61
2118 174.74 178.53
2119 37.38 36.30
2119 45.62 53.26
2120 91.62 97.66
2120 180.35 206.93
2121 222.26 248.68
2121 245.83 212.16
2122 169.43 157.10
2122 1145.36 452.83
2123 6116.38 5290.11
2123 1284.92 712.75
2124 99.58 109.84
2124 46.35 103.40
2125 87.09 100.00
2125 130.51 156.05
2126 200.23 210.22
2126 279.60 275.42
2127 190.76 180.02
2127 106.94 87.52
2128 66.04 65.65
2128 163.62 165.83
2129 47.38 49.89
2129 30.00 26.06
2130 2569.68 1460.64
2130 11882.49 9512.67
2131 2311.38 1588.59
2131 685.51 353.61
2132 270.73 260.63
2132 179.03 150.84
2133 82.43 73.74
2133 158.32 168.29
2134 54.08 56.03
2134 45.30 41.10
2135 45.72 60.71
2135 105.19 110.77
2136 167.51 135.03
2136 201.80 216.28
2137 237.58 259.53
2137 216.98 174.72
2138 82.65 76.38
2138 165.95 165.43
2139 58.41 56.99
2139 46.30 48.66
2140 43.13 45.98
2140 101.45 102.75
2141 123.88 122.59
2141 128.49 172.80
2142 215.59 214.08
2142 294.35 268.83
2143 105.26 98.76
2143 172.95 169.62
2144 54.33 57.07
2144 44.80 47.14
2145 2455.38 1459.30
2145 11698.07 9211.17
2146 3124.68 1737.41
2146 605.12 209.66
2147 248.60 260.50
2147 277.58 295.88
2148 175.61 136.16
2148 186.75 179.15
2149 58.54 59.71
2149 41.45 46.02
2150 50.04 48.29
2150 74.79 80.88
2151 99.00 117.26
2151 92.26 77.06
2152 174.13 209.59
2152 239.54 240.90
2153 4913.37 3912.09
2153 3634.41 2539.34
2154 381.66 299.89
2154 155.69 70.64
2155 80.89 63.05
2155 87.59 90.78
2156 73.30 86.03
2156 101.96 102.94
2157 139.39 164.20
2158 177.97 203.50
2158 298.31 291.55
2159 258.46 229.13
2159 57.12 52.21
2160 53.35 50.68
2160 3323.67 2249.04
2161 4722.18 3656.79
2161 408.73 533.73
2162 184.41 176.13
2162 133.04 156.32
2163 147.61 151.11
2163 290.03 308.84
2164 295.57 290.34
2164 109.55 78.50
2165 59.48 61.44
2165 61.32 62.64
2166 79.09 79.08
2166 47.44 49.43
2167 81.36 85.37
2167 98.33 112.12
2168 1550.94 772.80
2168 6259.73 5269.93
2169 1255.98 898.36
2169 272.31 291.32
2170 100.09 151.00
2170 68.39 81.82
2171 88.80 85.95
2171 50.08 49.75
2172 63.17 77.54
2172 71.58 89.79
2173 156.75 152.02
2173 183.76 185.77
2174 306.17 315.90
2174 205.58 210.88
2175 111.04 80.25
2175 60.38 61.55
2176 85.44 85.13
2176 48.75 50.80
2177 37.03 54.15
2177 67.37 58.03
2178 155.81 163.11
2178 182.82 194.08
2179 243.05 278.10
2179 206.38 191.81
2180 184.95 156.24
2180 65.23 61.77
2181 92.96 90.21
2181 48.71 47.86
2182 19.57 23.64
2182 73.21 80.36
2183 2200.87 1379.90
2183 5885.38 4935.52
2184 763.33 491.63
2184 268.57 319.25
2185 219.57 211.22
2185 125.68 82.43
2186 95.98 102.99
2186 58.75 53.85
2187 16.48 19.11
2187 66.41 71.30
2188 94.46 113.48
2188 184.38 180.93
2189 201.18 213.48
2189 161.52 195.03
2190 198.98 177.29
2190 3263.28 1977.61
2191 11130.02 9139.41
2191 2366.10 1469.84
2192 595.29 48.65
2192 171.27 97.37
2193 86.58 85.71
2193 200.71 208.53
2194 196.96 191.82
2194 144.41 148.69
2195 206.45 217.71
2195 192.26 207.46
2196 153.34 116.02
2196 56.35 56.72
2197 27.34 26.96
2197 50.72 63.55
2198 1261.39 501.07
2198 6489.64 5564.69
2199 1124.63 674.05
2199 142.58 248.61
2200 222.48 302.33
2200 216.67 204.19
2201 217.12 206.02
2201 74.23 62.08
2202 32.75 32.29
2202 24.18 38.01
2203 68.00 241.50
2203 203.03 1671.98
2204 217.76 3611.85
2204 162.45 5201.72
2205 212.20 6200.39
2205 273.54 6981.78
2206 252.84 5349.63
2206 157.77 108.01
2207 30.13 27.91
2207 21.63 21.15
2208 71.66 75.18
2208 179.97 188.54
2209 112.91 135.85
2209 143.45 120.55
2210 155.12 166.34
2210 152.85 174.81
2211 226.03 211.53
2211 148.71 161.19
2212 66.69 38.60
2212 20.98 23.66
2213 233.76 399.72
2213 5892.30 4518.54
2214 2507.21 1546.68
2214 314.80 305.73
2215 200.15 181.00
2215 166.53 186.39
2216 228.49 238.76
2216 140.58 129.37
2217 140.75 117.27
2217 25.62 24.58
2218 58.45 64.13
2218 142.50 157.14
2219 120.12 111.21
2219 132.25 151.13
2220 102.14 104.69
2220 3613.79 2706.33
2221 4815.81 3627.96
2221 463.10 403.05
2222 237.77 154.33
2222 81.66 44.89
2223 46.89 67.12
2223 160.66 150.81
2224 117.92 122.89
2224 110.11 124.24
2225 107.55 105.66
2225 166.11 181.31
2226 175.11 187.79
2226 147.97 157.95
2227 137.02 118.65
2227 127.70 108.24
2228 766.59 243.67
2228 16681.68 13070.10
2229 7094.23 5179.48
2229 1347.93 979.18
2230 141.45 354.17
2230 172.85 185.04
2231 169.66 172.88
2231 170.15 156.58
2232 139.94 151.18
2232 109.22 121.13
2233 75.92 39.51
2233 162.91 167.69
2234 111.80 119.99
2234 66.64 79.70
2235 113.30 109.39
2235 5412.60 3340.72
2236 9874.73 8246.46
2236 1585.45 1144.36
2237 317.32 138.68
2237 156.32 138.23
2238 123.73 119.15
2238 182.69 169.62
2239 78.40 100.58
2239 80.30 66.87
2240 104.89 118.68
2240 100.67 113.24
2241 173.10 170.96
2241 170.70 168.29
2242 150.49 139.31
2242 97.40 120.85
2243 2650.71 1922.50
2243 5225.65 4257.84
2244 399.16 377.67
2244 125.00 246.77
2245 113.20 136.24
2245 91.35 97.60
2246 175.55 181.83
2246 180.89 180.45
2247 147.83 157.93
2247 71.70 72.98
2248 112.64 102.15
2248 214.10 249.12
2249 99.90 61.89
2249 103.33 107.96
2250 90.46 96.35
2250 81.32 87.16
2251 136.69 164.81
2251 188.40 178.95
2252 135.09 139.86
2252 103.21 87.33
2253 94.06 112.83
2253 174.11 177.67
2254 172.98 148.36
2254 105.32 104.49
2255 79.35 88.83
2255 70.94 77.28
2256 116.95 118.64
2256 197.09 201.04
2257 138.86 143.55
2257 116.07 108.47
2258 7399.64 4581.12
2258 13770.96 11663.51
2259 3675.20 2654.57
2259 645.73 552.14
2260 90.46 320.11
2260 93.97 84.98
2261 107.19 116.28
2261 190.32 207.29
2262 144.98 135.25
2262 115.92 116.77
2263 76.82 67.83
2263 176.60 193.29
2264 131.11 128.72
2264 172.19 178.14
2265 80.12 62.58
2265 5722.12 4457.03
2266 2745.63 1844.43
2266 514.34 261.40
2267 180.84 163.20
2267 116.05 131.85
2268 107.96 100.13
2268 172.32 169.88
2269 107.94 134.20
2269 130.77 152.87
2270 159.74 111.66
2270 87.08 92.38
2271 77.89 87.21
2271 162.81 162.22
2272 168.34 177.77
2272 125.35 100.66
2273 3281.06 2483.09
2273 4801.76 3754.10
2274 392.27 317.17
2274 162.19 200.56
2275 212.81 207.73
2275 110.75 98.56
2276 73.21 72.39
2276 155.06 164.04
2277 157.21 165.01
2277 99.34 99.06
2278 92.44 97.20
2278 201.71 198.40
2279 65.91 53.33
2279 108.53 139.61
2280 165.60 179.48
2280 4353.22 2566.23
2281 10612.17 8666.80
2281 1866.93 1368.37
2282 392.70 176.60
2282 131.39 130.14
2283 98.76 96.95
2283 219.79 215.11
2284 77.19 72.94
2284 68.28 77.22
2285 181.31 186.01
2285 143.80 173.29
2286 123.29 87.45
2286 118.82 136.19
2287 122.69 126.72
2287 155.83 122.88
2288 10015.51 7842.05
2288 5850.74 4289.71
2289 872.64 478.44
2289 229.93 188.64
2290 130.36 241.33
2290 135.21 120.15
2291 205.64 177.31
2291 105.92 113.66
2292 123.82 121.38
2292 127.62 131.56
2293 87.94 89.86
2293 179.69 195.26
2294 109.81 97.86
2294 86.51 95.06
2295 63.04 71.00
2295 8394.91 6124.73
2296 7859.59 6124.94
2296 1207.78 599.79
2297 140.50 132.59
2297 132.72 151.94
2298 106.40 102.54
2298 184.79 176.99
2299 90.94 107.33
2299 90.64 87.53
2300 87.93 76.96
2300 135.83 162.95
2301 161.82 159.71
2301 203.59 188.99
2302 108.15 112.85
2302 99.43 104.76
2303 3711.61 2855.74
2303 4550.88 3448.50
2304 245.08 228.64
2304 131.72 157.64
2305 116.35 119.33
2305 120.45 127.64
2306 158.55 180.54
2306 178.44 196.63
2307 151.39 125.23
2307 92.23 96.35
2308 109.56 108.80
2308 178.44 184.87
2309 72.83 67.03
2309 102.06 106.47
2310 123.12 117.04
2310 658.94 485.53
2311 6731.14 4963.47
2311 1406.99 1149.06
2312 254.47 188.31
2312 123.93 114.75
2313 119.85 120.50
2313 190.14 182.73
2314 69.64 77.08
2314 76.22 93.38
2315 137.45 133.22
2315 108.82 104.61
2316 104.80 96.55
2316 188.41 214.74
2317 117.76 137.63
2317 192.50 133.73
2318 5367.40 4339.35
2318 2972.70 2108.67
2319 207.66 143.93
2319 138.17 142.97
2320 150.75 194.08
2320 112.37 111.40
2321 133.04 116.77
2321 139.27 164.23
2322 138.37 131.20
2322 151.24 178.30
2323 143.80 113.10
2323 204.90 207.32
2324 43.91 41.58
2324 70.26 78.24
2325 118.40 112.50
2325 2246.17 1807.28
2326 5514.35 4281.97
2326 846.08 501.27
2327 164.72 138.38
2327 142.69 144.37
2328 204.63 193.23
2328 206.99 207.81
2329 59.72 51.26
2329 46.17 67.88
2330 77.42 79.90
2330 155.49 135.98
2331 168.07 178.74
2331 133.80 133.04
2332 75.58 85.57
2332 151.84 148.69
2333 140.98 180.41
2333 245.32 212.67
2334 84.81 76.16
2334 32.10 30.91
2335 80.72 82.13
2335 134.49 156.71
2336 155.23 164.66
2336 155.17 144.20
2337 95.62 84.93
2337 94.15 124.37
2338 111.32 111.14
2338 314.42 292.49
2339 97.04 90.55
2339 38.92 35.63
2340 47.46 72.81
2340 103.06 118.07
2341 177.46 158.69
2341 163.77 161.10
2342 116.34 106.89
2342 64.62 73.35
2343 113.60 120.12
2343 288.70 312.75
2344 142.04 109.63
2344 44.45 41.38
2345 28.07 30.38
2345 88.66 98.33
2346 172.42 181.16
2346 174.91 171.50
2347 133.32 121.34
2347 65.95 64.55
2348 4181.33 3545.51
2348 4532.09 2831.26
2349 309.24 411.88
2349 109.42 84.04
2350 47.79 41.91
2350 64.98 82.03
2351 146.13 166.40
2351 201.65 191.07
2352 176.47 157.71
2352 74.33 75.75
2353 63.39 66.99
2353 216.28 259.81
2354 144.89 149.04
2354 169.25 128.07
2355 34.38 36.30
2355 32.31 43.06
2356 138.02 141.66
2356 207.63 211.12
2357 188.79 190.28
2357 87.54 80.65
2358 58.54 64.07
2358 160.26 175.51
2359 178.11 169.90
2359 157.62 181.15
2360 72.83 41.32
2360 35.28 34.94
2361 110.21 129.43
2361 159.91 190.74
2362 206.09 199.63
2362 723.22 465.87
2363 11046.98 8637.26
2363 5050.19 3510.43
2364 3221.39 3543.66
2364 33353.07 31170.78
2365 53215.18 47326.31
2365 54839.20 52477.99
2366 50269.93 48192.16
2366 47634.97 41427.72
2367 48012.33 47368.36
2367 47780.79 41397.70
2368 46351.71 38859.82
2368 47633.21 38438.29
2369 41004.96 30580.13
2369 31026.14 23208.83
2370 44453.37 32424.64
2370 53217.97 42236.65
2371 42555.40 31741.62
2371 26179.58 20035.41
2372 23585.69 17015.79
2372 21237.12 14852.86
2373 12334.88 8256.86
2373 20667.68 19925.06
2374 53379.07 36075.45
2374 91393.79 76873.23
2375 88168.08 81099.93
2375 92210.11 80537.17
2376 72827.88 76154.50
2376 71780.67 68114.21
2377 56469.90 42239.85
2377 29883.17 19333.52
2378 31545.62 23544.55
2378 6553.32 3779.25
2379 1845.34 771.04
2379 2357.31 689.94
2380 1293.01 336.96
2380 348.84 345.24
2381 115.80 70.51
2381 649.72 374.01
2382 763.04 2143.06
2382 858.13 1549.87
2383 3082.23 1344.39
2383 25192.93 12076.73
2384 59456.01 42916.27
2384 71761.76 54873.74
2385 72633.64 58368.26
2385 59831.61 54727.34
2386 59611.58 51782.83
2386 55028.63 50837.21
2387 49870.34 49988.51
2387 32898.28 28876.15
2388 22684.57 11117.58
2388 10874.21 8019.58
2389 4345.63 4822.60
2389 3027.42 1346.04
2390 1553.16 891.51
2390 7280.45 5704.48
2391 365.42 189.88
2391 172.21 167.48
2392 179.48 167.83
2392 182.99 209.62
2393 681.30 180.24
2393 6173.18 2220.00
2394 15282.82 10124.26
2394 51770.15 35585.83
2395 78086.56 57148.43
2395 73001.19 68992.21
2396 68844.24 62714.42
2396 65480.02 51904.03
2397 52392.36 47385.90
2397 47302.43 39895.10
2398 38238.48 32657.23
2398 15976.06 13411.47
2399 9239.22 4551.20
2399 5770.51 3167.38
2400 1088.67 1102.18
2400 946.60 172.43
2401 132.83 146.13
2401 107.49 106.79
2402 232.23 220.93
2402 148.97 155.01
2403 446.00 174.08
2403 3652.79 3282.78
2404 20384.15 10713.97
2404 30600.65 20003.57
2405 25514.81 21283.86
2405 22385.54 22007.25
2406 14609.62 13371.58
2406 6884.76 5310.37
2407 3022.63 2314.20
2407 1215.29 1627.04
2408 7374.16 6418.16
2408 1497.12 692.02
2409 132.81 174.30
2409 144.26 138.71
2410 62.67 54.08
2410 92.28 96.71
2411 61.40 67.20
2411 90.93 111.23
2412 163.56 164.45
2412 223.01 218.39
2413 123.26 218.54
2413 274.12 997.55
2414 181.63 3764.99
2414 130.83 4797.17
2415 217.87 5548.85
2415 6457.79 11190.05
2416 2158.30 8764.31
2416 223.40 5158.93
2417 236.19 239.95
2417 230.05 225.72
2418 165.14 133.30
2418 260.55 278.81
2419 128.13 126.42
2419 116.93 103.62
2420 89.83 86.49
2420 56.22 66.68
2421 63.94 57.69
2421 77.07 76.94
2422 96.77 120.30
2422 266.75 309.01
2423 4486.56 2567.98
2423 10668.16 8676.49
2424 1800.14 1553.07
2424 421.74 410.18
2425 126.48 149.25
2425 58.65 59.61
2426 80.50 81.53
2426 76.30 82.06
2427 90.30 86.95
2427 138.66 171.64
2428 161.02 172.65
2428 308.99 283.77
2429 106.16 118.09
2429 152.89 151.80
2430 627.27 147.84
2430 6157.01 5067.47
2431 1617.76 1143.44
2431 249.28 134.21
2432 186.28 114.94
2432 98.12 119.44
2433 180.97 176.68
2433 300.32 324.70
2434 126.09 108.53
2434 145.69 156.02
2435 116.73 113.20
2435 95.37 79.07
2436 64.55 77.60
2436 76.14 65.90
2437 107.07 110.11
2437 188.13 208.45
2438 10312.27 8041.69
2438 5791.23 4474.74
2439 838.93 437.83
2439 164.59 331.15
2440 181.11 193.06
2440 131.72 115.71
2441 60.47 61.30
2441 85.96 84.11
2442 100.94 110.01
2442 48.53 49.53
2443 129.89 140.98
2443 262.82 263.97
2444 157.20 185.78
2444 128.39 112.29
2445 166.15 152.78
2445 135.00 135.09
2446 63.71 59.48
2446 87.47 90.19
2447 82.40 95.77
2447 68.71 54.07
2448 113.00 125.08
2448 226.47 252.11
2449 147.50 131.72
2449 160.55 154.15
2450 145.19 163.66
2450 139.27 136.51
2451 89.52 76.83
2451 86.98 89.51
2452 84.33 78.64
2452 261.76 108.74
2453 6550.95 5084.94
2453 2200.11 1361.70
2454 241.86 187.58
2454 139.39 254.37
2455 174.07 159.81
2455 167.81 152.07
2456 113.89 103.52
2456 89.86 90.54
2457 88.78 88.54
2457 84.41 87.87
2458 88.75 92.43
2458 202.32 198.66
2459 123.21 150.78
2459 122.25 115.11
2460 165.15 178.63
2460 154.35 156.03
2461 136.39 131.86
2461 105.18 97.83
2462 94.41 93.05
2462 82.22 85.06
2463 87.84 91.63
2463 210.95 203.56
2464 102.64 115.86
2464 110.89 127.49
2465 110.33 131.58
2465 177.82 170.50
2466 176.45 152.52
2466 111.03 106.34
2467 95.01 100.56
2467 94.63 86.42
2468 77.34 81.99
2468 221.12 219.83
2469 77.41 90.94
2469 81.33 90.76
2470 124.72 114.05
2470 152.92 177.12
2471 199.87 185.55
2471 122.43 119.38
2472 89.21 92.05
2472 119.25 103.02
2473 71.45 76.61
2473 209.23 218.79
2474 72.01 73.27
2474 99.30 90.54
2475 85.69 112.55
2475 114.41 122.25
2476 210.80 219.48
2476 149.38 133.59
2477 116.09 98.08
2477 130.08 128.57
2478 62.36 68.11
2478 202.69 208.26
2479 76.04 71.11
2479 113.48 110.36
2480 38.54 53.36
2480 141.95 136.54
2481 151.09 191.43
2481 209.66 168.46
2482 119.30 123.31
2482 223.29 134.11
2483 10083.47 7331.60
2483 5944.12 4965.64
2484 558.29 736.88
2484 280.84 486.91
2485 60.19 143.01
2485 106.82 147.89
2486 124.23 123.75
2486 219.60 236.12
2487 144.59 128.04
2487 163.47 141.74
2488 102.60 97.13
2488 162.31 174.19
2489 110.76 108.62
2489 103.16 110.32
2490 2662.46 1727.27
2490 5272.54 4264.94
2491 602.78 442.81
2491 269.81 210.77
2492 288.01 190.31
2492 184.50 192.67
2493 105.48 107.41
2493 152.57 155.50
2494 126.67 124.20
2494 82.01 93.36
2495 84.68 76.38
2495 39.44 43.69
2496 77.12 101.02
2496 170.03 155.80
2497 224.01 256.97
2497 183.30 170.27
2498 127.45 113.24
2498 166.97 157.69
2499 117.00 127.77
2499 69.48 74.99
2500 108.15 97.75
2500 36.26 34.60
2501 64.67 66.89
2501 126.34 166.73
2502 151.36 180.07
2502 274.08 219.29
2503 142.85 143.71
2503 180.76 175.93
2504 95.41 106.43
2504 77.93 70.22
2505 1477.19 899.86
2505 11850.36 9829.40
2506 3296.21 1718.81
2506 687.05 243.42
2507 265.13 188.86
2507 282.19 311.26
2508 169.25 150.25
2508 212.22 196.18
2509 63.95 83.85
2509 116.26 94.73
2510 117.94 121.32
2510 42.69 38.80
2511 56.44 65.25
2511 53.76 58.50
2512 151.58 177.75
2512 202.05 226.96
2513 241.45 207.74
2513 237.92 306.94
2514 58.40 781.88
2514 180.50 3843.12
2515 151.04 5166.62
2515 120.09 5903.77
2516 99.30 6799.95
2516 114.33 7325.66
2517 182.99 5322.81
2517 217.28 215.11
2518 218.78 243.54
2518 259.14 244.26
2519 82.86 61.77
2519 138.40 140.74
2520 80.67 94.74
2520 91.10 77.67
2521 29.44 30.25
2521 59.18 57.35
2522 90.46 95.10
2522 163.10 196.48
2523 152.63 171.98
2523 323.07 299.48
2524 129.86 106.08
2524 121.16 137.83
2525 74.01 73.01
2525 114.20 103.19
2526 34.37 30.12
2526 56.69 61.99
2527 81.24 86.68
2527 274.25 132.42
2528 6453.16 5067.51
2528 2030.70 1588.42
2529 217.39 295.56
2529 118.00 124.64
2530 120.55 95.47
2530 126.02 126.39
2531 46.31 43.32
2531 55.32 61.49
2532 64.93 75.98
2532 121.93 117.97
2533 120.12 149.54
2533 281.64 296.68
2534 196.41 200.26
2534 134.80 105.15
2535 2096.22 1533.59
2535 5916.34 4463.59
2536 765.77 492.31
2536 180.17 118.73
2537 121.40 86.08
2537 145.92 146.08
2538 84.72 95.88
2538 245.28 270.29
2539 180.74 184.27
2539 201.12 171.88
2540 146.73 156.79
2540 125.10 120.29
2541 65.53 58.58
2541 40.64 46.64
2542 66.45 64.32
2542 175.07 133.34
2543 9590.93 7321.20
2543 6731.88 5046.30
2544 724.28 612.25
2544 282.44 355.98
2545 200.73 173.85
2545 124.69 136.46
2546 101.33 82.20
2546 65.08 52.68


==> figures/prototype-experiments/traffic_runtime2500_n4100_f1025_Tcp300_13.53.192.225.txt <==
t rx tx
0 2.25 6.58
1 0.13 0.29
1 0.26 0.60
2 20.90 16.63
2 64.78 47.70
3 170.58 244.21
3 2073.43 2450.75
4 1768.30 1750.31
4 726.33 424.75
5 108.62 93.39
5 288.52 282.99
6 328.82 442.34
6 1322.49 1293.76
7 205.36 101.66
7 116.67 48.67
8 147.66 229.55
8 599.18 693.42
9 454.66 414.73
9 675.71 613.08
10 261.75 250.31
10 325.16 367.19
11 66.66 31.60
11 153.84 110.13
12 120.04 184.33
12 324.75 367.18
13 61.83 59.71
13 240.73 248.60
14 371.23 407.80
14 9409.82 7947.61
15 72583.39 57893.80
15 88554.53 84541.46
16 81316.50 89040.10
16 83925.88 87994.02
17 69827.82 76046.92
17 64918.43 61870.21
18 45894.40 43026.65
18 33631.59 26245.46
19 25008.66 16164.97
19 20444.10 12061.89
20 16302.74 11986.63
20 21984.79 11161.08
21 21526.92 9016.52
21 23108.65 5907.15
22 17282.91 5805.64
22 16335.22 5729.93
23 30117.62 16427.82
23 51442.82 14637.36
24 122833.9 104408.4
24 95783.38 78859.38
25 91772.19 74015.14
25 73665.35 74708.64
26 63183.49 66747.17
26 43039.33 33943.87
27 19095.76 8205.42
27 14244.71 1261.50
28 10806.88 677.20
28 7945.89 635.13
29 2622.96 315.88
29 1070.68 250.42
30 312.03 272.52
30 17132.46 12377.71
31 3396.33 1475.51
31 2949.98 415.50
32 65023.38 22941.18
32 70578.07 67852.26
33 70480.51 72188.34
33 79911.51 74206.50
34 79478.80 80347.52
34 63767.02 64629.97
35 45027.84 26293.18
35 20325.06 7308.75
36 10412.21 948.89
36 8708.97 539.05
37 3371.05 110.49
37 4245.28 2020.75
38 5702.95 4286.09
38 318.92 229.85
39 24.15 10.29
39 370.23 402.60
40 488.05 351.56
40 35264.25 6542.25
41 79935.37 67525.09
41 68795.85 67578.87
42 81493.65 68949.61
42 68191.35 66071.98
43 67273.63 63427.59
43 55691.57 52912.53
44 29640.60 15647.11
44 12831.65 3314.72
45 9403.39 728.50
45 10917.74 601.44
46 1964.14 315.15
46 904.16 194.57
47 213.80 90.85
47 74.19 12.61
48 61.14 60.40
48 174.65 179.23
49 6814.58 108.80
49 53993.42 20982.38
50 15066.33 31439.06
50 27222.16 21559.88
51 25682.83 10686.03
51 9443.72 6883.59
52 3220.51 4017.50
52 6779.69 4236.95
53 17730.57 14767.62
53 3016.41 1475.31
54 78.53 112.88
54 131.45 214.96
55 259.47 188.87
55 195.99 227.44
56 71.18 76.41
56 202.16 201.18
57 88.84 110.00
57 160.77 113.55
58 74.38 72.89
58 168.09 173.90
59 2.83 1.73
59 26.61 56.65
60 322.53 307.69
60 105.83 147.62
61 7071.30 5482.79
61 2080.01 1023.90
62 201.77 126.02
62 238.57 189.74
63 159.22 104.55
63 166.11 173.61
64 10.08 5.51
64 3.01 6.26
65 339.48 355.93
65 14.03 31.96
66 232.70 215.51
66 36.82 91.77
67 195.75 167.01
67 65.15 71.41
68 251.41 228.56
68 138.36 143.94
69 22.06 14.48
69 3.86 2.81
70 297.54 336.65
70 51.15 24.75
71 217.20 231.53
71 31.07 22.57
72 153.03 186.17
72 110.28 86.53
73 191.44 240.84
73 193.75 150.01
74 36.95 29.08
74 6.69 4.80
75 205.10 268.63
75 143.04 91.34
76 136.31 190.05
76 105.30 53.93
77 64.03 107.88
77 172.79 147.16
78 144.31 153.98
78 225.83 231.10
79 75.14 52.49
79 7.55 7.63
80 102.72 161.62
80 247.04 196.13
81 39.05 75.21
81 196.29 162.20
82 14.16 34.46
82 777.28 194.31
83 17923.06 13729.18
83 7327.28 4919.07
84 873.85 462.04
84 145.14 109.50
85 101.37 87.90
85 331.44 306.45
86 4.87 17.01
86 231.17 226.74
87 19.23 14.99
87 103.16 127.96
88 263.33 250.58
88 78.49 94.02
89 190.29 207.00
89 53.56 23.38
90 12.44 17.70
90 330.84 345.25
91 20.68 12.09
91 169.65 212.72
92 76.87 35.34
92 18.67 65.18
93 286.29 287.94
93 120.00 86.17
94 111.23 150.57
94 148.15 105.31
95 8.58 8.68
95 289.99 326.28
96 68.32 39.24
96 89.13 122.64
97 149.35 118.85
97 543.25 18.11
98 15020.64 11601.78
98 3447.94 1544.80
99 282.01 296.62
99 175.13 167.36
100 134.18 36.94
100 220.83 274.53
101 154.65 110.43
101 24.98 52.52
102 213.87 192.00
102 14.81 11.54
103 154.03 201.85
103 168.27 173.45
104 164.70 121.93
104 27.25 49.56
105 983.05 157.49
105 20378.11 14781.54
106 7286.36 4666.48
106 966.26 252.96
107 433.55 247.51
107 99.77 39.18
108 132.20 140.24
108 142.88 153.20
109 216.83 201.99
109 30.55 34.05
110 89.90 140.12
110 116.59 92.51
111 319.68 307.96
111 14.38 9.99
112 128.71 156.19
112 115.43 97.33
113 127.49 124.20
113 74.41 109.50
114 225.02 236.12
114 68.20 36.34
115 21.29 37.18
115 145.14 150.11
116 342.30 344.79
116 37.72 18.44
117 74.15 94.34
117 165.85 152.64
118 134.06 130.64
118 9.31 38.66
119 233.94 227.26
119 110.24 98.05
120 26.65 26.88
120 55.62 104.71
121 374.15 363.19
121 93.90 61.66
122 24.06 51.18
122 185.98 184.56
123 165.14 141.10
123 2.32 2.63
124 212.44 226.62
124 95.10 115.22
125 55.79 33.87
125 19.44 24.41
126 309.35 374.12
126 202.58 135.74
127 7.47 14.99
127 149.29 169.11
128 217.52 192.57
128 6.14 3.64
129 125.22 177.24
129 128.22 104.43
130 99.74 81.26
130 25.10 23.81
131 127.76 223.99
131 381.73 293.66
132 11.24 8.13
132 110.34 121.71
133 254.80 247.24
133 10.26 6.60
134 100.89 107.04
134 121.44 129.38
135 94.49 111.80
135 47.50 29.86
136 54.33 79.32
136 393.87 419.40
137 81.92 30.01
137 60.22 89.11
138 279.60 273.83
138 37.90 17.50
139 101.46 105.95
139 53.69 94.45
140 108.70 94.72
140 91.45 71.43
141 31.71 39.41
141 298.38 347.90
142 198.99 153.09
142 4389.14 3758.75
143 4310.40 2652.78
143 200.01 179.56
144 121.44 120.48
144 21.32 31.39
145 133.20 129.15
145 109.22 115.80
146 42.93 31.99
146 263.90 295.26
147 184.55 213.06
147 85.78 38.96
148 251.31 256.73
148 122.90 117.57
149 112.13 114.25
149 0.39 1.99
150 88.62 113.39
150 87.71 97.36
151 85.28 57.01
151 212.25 248.84
152 162.45 156.33
152 141.85 140.04
153 247.03 247.65
153 131.05 130.12
154 131.63 120.17
154 1.50 2.31
155 13.52 53.31
155 122.09 90.03
156 107.28 114.04
156 134.63 181.66
157 250.04 204.44
157 8641.23 5133.43
158 9274.05 7554.58
158 726.20 532.92
159 205.08 240.59
159 29.22 11.90
160 9.71 34.01
160 128.71 155.51
161 67.74 96.80
161 122.31 115.96
162 309.24 301.79
162 22.70 22.99
163 241.62 274.34
163 174.48 143.98
164 218.44 215.93
164 17.28 12.77
165 0.51 3.42
165 35.06 81.36
166 110.56 67.44
166 114.47 131.05
167 300.43 326.50
167 75.61 42.86
168 142.06 191.99
168 249.08 212.76
169 222.14 230.31
169 31.27 19.38
170 4.72 4.43
170 2.45 10.89
171 124.12 125.98
171 66.69 99.85
172 298.40 295.45
172 139.08 109.20
173 121.74 125.42
173 177.94 241.40
174 246.96 229.72
174 87.76 48.68
175 10.08 7.18
175 1.80 1.02
176 69.22 105.39
176 78.92 52.30
177 276.69 306.79
177 190.01 167.78
178 128.10 123.36
178 32.90 89.37
179 342.93 308.33
179 129.38 117.96
180 15.15 12.12
180 4.55 4.69
181 8.54 37.21
181 123.03 100.75
182 172.77 253.04
182 294.48 228.52
183 143.80 134.08
183 2.96 16.13
184 286.53 335.85
184 198.56 151.59
185 29.44 22.03
185 7.51 6.21
186 2.15 1.80
186 106.18 121.97
187 91.50 119.16
187 2818.38 1209.44
188 12733.44 11020.82
188 2252.58 953.66
189 242.23 322.06
189 346.79 310.92
190 104.53 56.34
190 25.17 14.43
191 11.26 8.57
191 24.76 73.36
192 123.42 93.95
192 334.65 385.32
193 252.79 198.91
193 22.62 21.28
194 126.86 153.14
194 174.85 212.23
195 9580.44 6151.95
195 6519.93 6061.73
196 1275.57 364.45
196 204.26 22.30
197 156.05 151.22
197 280.20 310.72
198 342.50 312.84
198 17.17 18.62
199 89.52 113.83
199 161.31 148.26
200 221.90 241.61
200 51.50 24.97
201 14.63 15.68
201 11.41 7.07
202 50.43 94.40
202 4419.67 3167.06
203 4642.47 3473.85
203 323.66 239.97
204 71.37 93.19
204 204.55 187.80
205 103.44 176.94
205 187.68 110.55
206 17.01 16.71
206 14.76 14.58
207 8.76 25.80
207 230.72 266.42
208 384.58 368.98
208 107.66 82.91
209 40.17 53.91
209 194.20 194.83
210 44.38 52.06
210 188.58 220.15
211 68.96 25.08
211 12.53 15.95
212 11.54 8.25
212 133.33 189.24
213 432.34 410.37
213 131.70 127.49
214 55.62 44.48
214 158.84 180.38
215 76.73 51.56
215 105.19 139.52
216 158.01 131.86
216 10.56 10.16
217 14.46 14.74
217 11199.56 6794.87
218 8214.09 6330.04
218 553.08 226.15
219 108.41 92.20
219 186.00 155.93
220 137.69 113.18
220 75.75 105.37
221 128.16 156.56
221 76.17 25.44
222 11.46 14.48
222 13.56 12.79
223 448.86 478.91
223 165.98 144.35
224 99.87 114.59
224 120.69 119.73
225 6920.62 3619.67
225 9394.42 8297.50
226 1909.96 830.98
226 517.40 169.84
227 222.44 32.44
227 27.63 27.95
228 341.82 413.88
228 271.92 217.01
229 53.18 85.55
229 176.50 144.82
230 107.75 129.35
230 56.86 36.64
231 101.79 108.28
231 66.47 116.10
232 99.95 52.80
232 13624.97 7747.59
233 12139.13 10030.90
233 2126.94 1593.44
234 82.22 48.83
234 255.12 281.37
235 135.83 89.55
235 116.41 84.91
236 82.74 105.73
236 35.62 29.64
237 123.07 137.94
237 38.36 16.39
238 178.97 211.94
238 310.90 339.43
239 149.60 91.64
239 148.71 192.10
240 4264.14 3339.70
240 4114.28 2774.17
241 406.56 354.80
241 178.00 61.98
242 54.83 101.16
242 140.33 92.04
243 146.27 160.06
243 238.72 284.28
244 240.00 205.23
244 129.74 129.90
245 100.46 104.30
245 124.70 129.09
246 50.21 38.17
246 100.03 102.34
247 9.53 12.58
247 99.14 141.62
248 181.15 146.49
248 213.08 228.87
249 245.19 256.02
249 152.90 138.64
250 57.12 96.34
250 142.34 123.13
251 68.45 56.38
251 89.86 103.87
252 29.31 13.77
252 8.24 40.83
253 263.51 238.67
253 179.43 206.31
254 195.86 224.82
254 230.12 193.82
255 4895.90 3963.89
255 3683.37 2364.69
256 281.88 144.06
256 77.79 94.61
257 99.18 69.72
257 12.09 6.28
258 209.96 267.43
258 187.04 175.68
259 210.57 205.20
259 257.84 257.90
260 38.79 26.55
260 71.54 114.52
261 168.90 132.21
262 40.00 40.92
262 103.04 99.34
263 9767.79 6691.28
263 6960.57 5669.41
264 1014.15 452.93
264 363.05 259.62
265 244.72 259.15
265 117.70 73.95
266 29.53 47.95
266 201.77 192.63
267 44.03 37.65
267 104.83 113.53
268 24.16 13.32
268 119.43 120.62
269 75.70 138.70
269 312.91 273.99
270 226.01 235.64
270 4321.45 3208.67
271 4114.38 2979.11
271 609.54 370.41
272 213.69 78.19
272 83.96 117.25
273 81.61 44.65
273 127.65 128.18
274 4.29 24.22
274 327.58 351.60
275 270.42 248.20
275 95.91 119.03
276 68.02 47.35
276 61.72 100.29
277 194.91 154.79
277 23.17 32.65
278 117.62 105.88
278 127.62 129.74
279 0.39 0.62
279 199.08 275.57
280 382.35 335.65
280 43.77 69.42
281 124.85 96.15
281 29.74 35.32
282 201.84 217.05
282 52.19 26.73
283 110.72 122.33
283 139.97 131.11
284 0.99 1.09
284 116.04 155.95
285 375.68 413.64
285 7701.72 4460.80
286 8457.66 7451.75
286 1351.14 662.42
287 285.01 180.26
287 195.54 113.57
288 62.52 96.12
288 206.48 167.35
289 4.84 4.71
289 62.05 94.10
290 294.46 331.07
290 244.29 194.90
291 47.12 88.59
291 101.32 64.49
292 94.67 112.52
292 160.92 154.05
293 6774.69 5371.88
293 2351.96 1133.20
294 55.35 14.24
294 37.49 55.77
295 306.78 308.59
295 233.78 268.53
296 72.91 35.55
296 123.98 121.70
297 63.26 78.53
297 148.41 159.77
298 90.20 58.27
298 226.01 240.81
299 31.20 19.24
299 6.82 13.47
300 273.47 293.85
300 10845.61 7618.42
301 6025.90 4704.06
301 966.37 472.59
302 400.19 78.99
302 215.90 156.34
303 126.77 126.85
303 196.97 218.02
304 77.88 48.64
304 6.69 4.73
305 228.60 266.68
305 188.64 181.77
306 89.17 125.39
306 104.96 83.41
307 122.43 103.35
307 128.56 134.41
308 6815.48 3690.68
308 10010.19 8153.33
309 1214.15 1015.73
309 111.99 152.97
310 335.68 300.56
310 241.28 255.79
311 73.14 68.45
311 125.74 134.62
312 132.49 126.84
312 106.72 117.90
313 104.65 86.22
313 221.43 217.86
314 117.80 122.17
314 34.72 27.67
315 111.45 151.76
315 234.07 218.23
316 106.74 93.06
316 33.30 83.42
317 146.39 141.93
317 134.53 113.41
318 131.31 113.69
318 190.95 222.06
319 125.09 123.56
319 62.82 39.94
320 78.01 97.16
320 263.47 245.96
321 119.21 118.24
321 3.18 8.72
322 105.49 145.79
322 170.30 144.15
323 145.14 137.06
323 171.56 176.06
324 111.46 123.36
324 104.08 88.70
325 60.12 67.39
325 269.18 271.96
326 130.94 127.52
326 12.57 6.21
327 10.13 46.15
327 192.66 199.79
328 177.81 153.36
328 186.88 169.45
329 72.52 98.97
329 153.26 131.81
330 48.32 51.22
330 3039.22 1814.51
331 5209.64 4470.91
331 679.66 364.21
332 120.19 9.58
332 115.71 187.41
333 239.20 198.72
333 247.67 213.44
334 38.71 55.71
334 168.78 175.76
335 64.97 53.87
335 232.13 248.22
336 151.27 157.64
336 79.26 57.92
337 0.77 2.81
337 2.19 28.53
338 13172.58 7710.47
338 10306.72 10200.54
339 2497.83 1206.20
339 545.51 512.65
340 226.84 247.08
340 217.25 233.44
341 176.29 161.08
341 110.63 104.99
342 1.50 0.75
342 0.13 0.29
343 76.60 167.87
343 430.90 354.47
344 60.72 47.82
344 39.22 67.91
345 198.06 178.34
345 152.11 176.17
346 210.41 192.71
346 123.28 125.23
347 5.19 2.59
347 0.13 0.29
348 0.86 20.33
348 426.17 459.16
349 122.03 76.29
349 26.22 25.53
350 164.97 203.66
350 179.18 153.38
351 216.26 224.41
351 126.33 125.94
352 24.16 10.74
352 0.51 2.63
353 15688.46 12187.29
353 9534.28 6138.85
354 1452.93 806.65
354 180.23 176.10
355 142.21 199.79
355 292.02 232.83
356 188.31 213.86
356 152.07 144.45
357 56.82 39.01
357 0.25 0.40
358 0.52 0.73
358 133.13 166.62
359 328.71 348.08
359 98.83 51.27
360 23.22 30.18
360 10408.04 7019.50
361 6654.35 5429.87
361 1317.84 589.36
362 129.69 85.70
362 18.03 13.19
363 5.02 9.88
363 130.67 136.08
364 172.65 248.58
364 252.97 178.21
365 26.13 24.18
365 222.37 272.91
366 191.47 173.59
366 178.69 170.78
367 129.98 118.45
367 2.45 0.68
368 11622.43 9830.03
368 5956.61 2442.14
369 307.34 390.32
369 371.10 331.59
370 170.24 84.33
370 166.01 195.59
371 203.97 212.07
371 219.45 200.24
372 149.64 146.18
372 11.63 7.82
373 0.26 0.62
373 119.73 119.50
374 28.11 46.13
374 195.62 221.71
375 325.43 165.74
375 7285.95 5916.86
376 1564.90 637.03
376 465.80 277.99
377 181.18 163.94
377 69.94 42.97
378 2.93 3.24
378 121.71 124.98
379 9.14 17.35
379 129.64 164.52
380 190.23 201.50
380 220.21 170.22
381 101.16 122.59
381 283.64 298.61
382 149.46 146.14
382 96.73 72.69
383 2.79 1.82
383 119.30 122.18
384 0.26 4.39
384 94.11 104.96
385 158.50 167.35
385 261.83 262.72
386 77.72 85.51
386 237.92 269.48
387 200.62 163.83
387 123.94 116.03
388 19.96 12.54
388 115.95 116.98
389 0.26 0.62
389 61.80 80.29
390 1274.32 159.13
390 13031.31 11010.76
391 3014.08 1549.93
391 937.34 366.17
392 397.70 248.33
392 163.80 162.82
393 35.66 30.79
393 117.49 116.09
394 1.02 2.15
394 22.92 39.82
395 105.35 104.90
395 225.54 226.04
396 136.59 163.34
396 186.45 177.04
397 266.73 282.51
397 177.90 157.90
398 50.68 44.61
398 124.06 119.25
399 1.24 0.75
399 274.45 300.25
400 729.96 561.89
400 286.41 300.04
401 353.85 351.27
401 703.50 633.88
402 2184.10 1799.11
402 1373.15 1130.19
403 1041.72 746.67
403 1452.76 1195.04
404 5573.05 5242.33
404 21653.32 17918.11
405 51194.30 42116.91
405 76923.49 60880.22
406 81479.55 72806.99
406 80731.10 87817.39
407 75378.09 78247.73
407 67408.41 74630.21
408 57528.99 63438.31
408 52718.47 51871.72
409 44759.15 37697.88
409 32748.93 24934.19
410 23171.98 10633.20
410 18270.15 5716.15
411 12781.44 1772.45
411 15539.38 1368.81
412 12932.72 874.33
412 7714.63 1280.56
413 9619.12 5442.57
413 1111.43 377.82
414 1986.23 567.48
414 66071.47 18604.38
415 91109.85 86310.71
415 88468.70 77936.94
416 92486.51 76564.34
416 85511.89 76705.34
417 72953.84 72932.09
417 49904.47 35010.69
418 24154.77 5484.58
418 14041.47 858.88
419 7232.97 251.16
419 2379.91 282.67
420 788.95 86.10
420 14927.30 11519.56
421 11377.04 7141.08
421 715.76 215.14
422 102.71 249.75
422 564.85 416.49
423 1018.33 355.98
423 27394.82 5507.61
424 88866.28 64517.23
424 79084.13 70508.23
425 88469.37 70870.97
425 77946.67 79727.31
426 73901.95 74515.49
426 50650.28 37255.60
427 25354.33 7982.75
427 18747.44 6900.94
428 32962.89 20685.00
428 6617.08 1967.16
429 323.87 81.89
429 387.13 102.87
430 121.74 30.41
430 100.36 112.83
431 146.97 130.42
431 19.61 39.38
432 117.54 101.60
432 233.80 287.87
433 289.22 290.96
433 272.57 251.98
434 86.34 64.08
434 23.09 26.94
435 151.65 19.63
435 7390.79 5798.29
436 1335.34 619.40
436 319.21 65.31
437 166.56 123.01
437 198.23 228.69
438 272.14 279.58
438 357.45 317.10
439 88.28 100.31
439 38.15 32.29
440 26.48 22.89
440 39.83 49.18
441 175.63 173.70
441 45.49 36.77
442 29.74 61.60
442 179.09 173.75
443 6966.29 5550.08
443 2455.76 1339.71
444 149.43 137.73
444 94.95 88.59
445 371.92 541.67
445 29722.15 24538.61
446 54669.91 47771.47
446 62774.09 59545.69
447 59018.50 59196.71
447 62742.94 62550.64
448 38966.21 36809.53
448 18087.14 9707.30
449 13017.27 2179.86
449 12361.29 613.46
450 5314.34 2095.83
450 7844.95 4483.98
451 445.90 210.30
451 237.23 106.13
452 37.33 25.74
452 81.62 127.66
453 311.32 307.57
453 277.53 268.70
454 4103.78 262.87
454 63029.48 6523.16
455 74967.41 48368.78
455 61225.24 68421.10
456 84289.84 60472.18
456 90836.97 73434.94
457 77806.38 61052.56
457 60198.02 60719.48
458 58211.18 63539.35
458 50765.81 50410.03
459 43991.95 34729.24
459 23264.31 10685.50
460 22783.34 10745.59
460 84457.96 63986.99
461 101006.9 94933.51
461 78349.26 60753.22
462 43972.53 28159.18
462 29506.44 16044.60
463 32158.97 21198.73
463 27732.33 13825.70
464 14625.35 9420.98
464 4492.88 668.47
465 769.59 294.33
465 796.05 283.84
466 406.86 163.29
466 317.10 153.56
467 109.99 78.60
467 20.19 13.42
468 135.70 189.21
468 364.07 350.27
469 195.38 192.47
469 41.46 38.64
470 129.90 169.72
470 129.00 87.16
471 120.64 117.28
471 45.96 63.96
472 105.44 94.69
472 31.78 22.64
473 113.27 125.42
473 339.40 355.87
474 215.23 212.51
474 77.98 59.94
475 27.64 68.48
475 198.64 181.57
476 149.10 128.45
476 26.39 36.54
477 108.95 111.26
477 48.24 37.31
478 2282.52 2227.46
478 16204.29 14341.45
479 47490.01 39325.83
479 58077.38 54457.34
480 61610.76 61051.04
480 55144.84 55867.25
481 42139.49 38614.87
481 27612.92 18362.06
482 15624.64 8804.98
482 12552.62 1311.75
483 4960.33 400.43
483 3024.29 419.19
484 308.80 304.67
484 567.61 211.01
485 50.75 28.15
485 43.39 42.46
486 303.76 309.61
486 55.15 27.44
487 9470.78 245.48
487 75319.04 12256.73
488 88127.55 57838.40
488 74361.88 72924.81
489 103380.8 73830.46
489 97293.83 85264.74
490 89241.96 78558.86
490 79150.49 73239.44
491 65953.41 68726.99
491 57890.68 43703.32
492 28681.81 15356.60
492 15404.54 3452.72
493 4738.40 475.53
493 1521.13 233.77
494 537.33 224.24
494 555.36 342.75
495 1795.28 285.24
495 24979.05 20594.78
496 6921.31 3627.98
496 1958.18 559.11
497 285.20 75.48
497 131.73 137.93
498 165.00 157.71
498 80.27 93.94
499 162.25 168.44
499 207.28 259.07
500 177.71 125.67
500 27.04 25.59
501 104.15 109.64
501 83.81 153.53
502 184.09 120.50
502 1347.47 222.49
503 18056.78 14524.20
503 6512.70 4006.38
504 554.01 537.24
504 240.27 258.64
505 368.80 256.35
505 40.38 31.92
506 108.93 111.37
506 23.92 34.67
507 186.75 222.59
507 124.20 93.25
508 202.23 189.67
508 41.80 51.30
509 157.31 167.63
509 95.10 88.99
510 559.16 704.04
510 33985.43 28329.43
511 52931.96 48323.49
511 58094.86 53905.18
512 54369.10 57370.26
512 54216.74 60115.98
513 45238.20 43486.62
513 25688.36 18065.53
514 16746.80 5981.41
514 17479.54 2091.37
515 14367.68 6101.49
515 24825.45 14385.58
516 26681.98 19665.89
516 22898.91 16206.11
517 18436.04 13712.50
517 10795.68 7697.03
518 27515.36 21314.96
518 26703.82 20435.39
519 57551.51 36737.25
519 101118.2 69433.66
520 122283.7 109988.8
520 116370.6 96935.29
521 88969.05 79283.06
521 77764.16 65466.87
522 73436.46 67470.93
522 62888.02 61953.03
523 60541.85 64817.53
523 62621.86 60609.30
524 50398.12 48781.68
524 32089.71 27225.63
525 18661.96 13224.80
525 19833.78 8494.83
526 14187.62 4326.66
526 8091.51 698.75
527 8956.84 617.74
527 7753.35 411.81
528 474.25 436.95
528 642.80 142.03
529 62.03 62.99
529 171.43 184.57
530 77.20 76.97
530 174.32 217.21
531 222.93 189.39
531 72.18 66.57
532 19.65 17.29
532 8.54 7.03
533 196.23 255.06
533 261.66 235.37
534 83.52 65.53
534 148.22 167.33
535 106.37 86.05
535 127.10 154.90
536 246.82 242.39
536 98.44 83.22
537 21.03 20.77
537 11.84 11.13
538 138.48 161.21
538 206.06 246.27
539 174.30 117.95
539 125.81 140.59
540 7753.70 4767.24
540 8504.30 7221.08
541 1211.74 887.85
541 953.29 151.73
542 37.67 42.33
542 35.31 26.51
543 12244.09 9934.43
543 51587.18 44188.37
544 56495.06 54717.84
544 63861.71 60609.94
545 43244.74 36455.02
545 34093.08 28196.16
546 33494.89 23108.74
546 22434.12 11130.28
547 6969.11 663.43
547 4700.39 3430.24
548 5552.55 3532.19
548 484.19 208.99
549 275.59 212.32
549 275.11 198.43
550 181.34 167.77
550 1107.82 121.99
551 28119.47 2708.81
551 110894.3 41015.19
552 61034.21 67199.39
552 80855.90 66927.31
553 101712.1 74485.63
553 88410.84 77716.44
554 79176.12 73986.40
554 66463.14 70487.16
555 56662.96 59627.81
555 50140.62 37230.99
556 27421.47 9223.57
556 12059.79 3209.67
557 2566.47 820.87
557 1100.86 97.53
558 263.92 256.86
558 98.04 26.53
559 105.60 130.92
559 140.44 154.86
560 282.79 276.92
560 3145.13 598.19
561 67387.80 24797.13
561 69116.59 71959.56
562 78006.07 70133.43
562 80569.90 74450.31
563 79099.17 76374.25
563 61859.87 62559.19
564 40101.15 25022.84
564 26883.84 7091.09
565 15909.15 2444.69
565 10911.48 464.12
566 751.50 237.13
566 821.64 233.79
567 215.36 126.07
567 285.91 91.59
568 139.21 139.58
568 19.52 21.76
569 6254.81 3750.79
569 78989.02 37244.26
570 59078.16 64015.94
570 80659.83 60191.72
571 78221.87 62435.09
571 62103.06 60558.15
572 58080.66 66198.15
572 49967.03 48217.83
573 31680.24 19767.56
573 22227.76 3355.78
574 14171.20 1499.47
574 10557.67 691.07
575 2992.55 755.71
575 1611.27 559.43
576 206.48 412.91
576 220.46 429.79
577 101.55 317.07
577 89.33 315.31
578 215.66 409.78
578 565.08 257.19
579 33244.59 6989.20
579 32677.98 29273.20
580 21685.20 24959.45
580 33705.64 14503.33
581 12875.65 10579.40
581 5887.70 7607.70
582 2432.52 2812.75
582 1511.99 1105.98
583 274.03 239.96
583 21.28 18.62
584 21.37 22.37
584 67.71 76.33
585 76.30 86.52
585 225.31 238.09
586 152.49 170.77
586 318.01 293.59
587 53.13 58.81
587 104.75 95.46
588 211.62 237.56
588 63.00 37.37
589 20.17 23.18
589 42.53 53.94
590 80.90 73.10
590 181.93 216.58
591 177.10 155.19
591 275.09 319.41
592 116.69 67.66
592 96.30 109.55
593 175.18 189.57
593 112.92 90.03
594 17.17 16.92
594 30.55 37.11
595 81.72 82.12
595 133.17 153.81
596 218.40 206.40
596 181.03 217.25
597 210.38 178.08
597 76.01 83.72
598 194.76 179.06
598 108.70 120.14
599 39.09 25.76
599 19.23 23.98
600 79.14 83.12
600 102.40 114.67
601 208.66 224.51
601 198.36 183.08
602 171.63 204.17
602 116.65 85.78
603 221.71 212.99
603 61.15 88.65
604 92.10 60.83
604 16.26 19.95
605 65.58 74.29
605 94.25 96.77
606 178.53 196.48
606 235.61 219.34
607 121.76 136.58
607 155.13 151.45
608 235.84 232.59
608 44.42 42.82
609 118.31 115.39
609 21.93 15.66
610 38.92 52.20
610 98.15 102.17
611 161.22 165.09
611 245.73 249.12
612 133.72 128.75
612 97.72 129.95
613 278.33 252.29
613 71.70 59.34
614 72.05 101.04
614 77.07 44.93
615 21.03 31.57
615 88.75 91.75
616 159.38 162.96
616 228.65 240.40
617 154.49 146.54
617 70.76 70.84
618 262.87 292.97
618 129.68 94.27
619 34.29 47.69
619 120.71 104.19
620 14.98 18.18
620 84.28 87.36
621 141.02 150.95
621 229.92 227.57
622 134.96 153.69
622 113.77 88.31
623 177.36 217.07
623 201.08 175.72
624 43.77 34.99
624 92.69 115.26
625 54.71 30.53
625 59.39 71.14
626 130.11 140.93
626 244.84 236.76
627 96.91 116.11
627 166.42 144.37
628 149.89 155.87
628 157.60 202.05
629 115.57 68.94
629 49.27 70.51
630 103.71 78.28
630 31.07 47.84
631 122.18 124.95
631 245.71 252.14
632 111.23 92.85
632 158.26 177.69
633 177.69 157.46
633 45.55 95.78
634 205.77 176.74
634 45.97 38.45
635 112.74 114.77
635 34.93 31.45
636 103.99 113.31
636 236.09 243.04
637 151.07 131.62
637 101.71 135.91
638 235.12 205.29
638 19.14 24.28
639 151.71 197.52
639 122.39 74.83
640 63.47 94.74
640 86.81 55.39
641 77.16 90.53
641 223.36 232.89
642 187.64 171.56
642 67.81 80.55
643 252.19 255.28
643 38.32 21.89
644 69.01 104.90
644 175.68 166.10
645 53.69 46.88
645 119.26 110.58
646 57.54 65.49
646 212.82 222.04
647 214.87 201.19
648 50.46 58.25
648 241.71 251.94
649 78.67 57.16
649 30.13 55.50
650 131.40 157.31
650 130.17 85.68
651 76.26 108.77
651 88.40 67.77
652 181.13 200.79
652 244.58 229.70
653 60.47 54.33
653 226.92 232.86
654 89.91 92.99
654 29.79 21.85
655 90.85 105.69
655 142.21 159.14
656 72.09 61.37
656 116.16 106.22
657 158.88 168.31
657 249.06 252.69
658 92.22 72.43
658 211.41 222.59
659 74.84 87.20
659 62.92 41.35
660 66.99 157.47
660 9759.24 4792.73
661 11925.42 11744.16
661 4399.83 2202.84
662 790.38 300.30
662 302.99 285.52
663 140.40 120.24
663 200.60 212.47
664 71.25 73.13
664 83.17 79.71
665 41.89 54.61
665 84.45 76.66
666 114.62 143.96
666 108.78 101.17
667 161.75 156.72
667 259.14 262.46
668 8182.45 4701.03
668 8340.05 7685.86
669 1168.89 507.64
669 236.78 113.24
670 177.30 53.35
670 105.42 105.45
671 44.98 71.58
671 141.18 136.92
672 172.40 170.11
672 258.23 262.06
673 184.10 175.95
673 179.11 180.63
674 103.13 94.67
674 36.05 51.87
675 77.21 70.16
675 10416.68 7301.49
676 6338.28 4869.75
676 1299.62 594.16
677 285.04 182.91
677 312.20 308.41
678 199.61 189.88
678 201.76 187.76
679 108.49 115.02
679 31.84 29.71
680 63.30 79.43
680 73.73 74.48
681 75.23 62.69
681 23.00 42.16
682 158.22 183.53
682 368.81 387.96
683 5464.76 4240.50
683 3493.01 2339.96
684 186.89 124.73
684 68.75 60.34
685 40.43 55.11
685 88.57 86.77
686 97.31 86.59
686 28.49 24.68
687 73.90 121.74
687 332.30 332.36
688 235.24 218.50
688 269.78 256.56
689 80.80 86.98
689 63.77 55.67
690 17.77 20.98
690 64.24 81.51
691 106.78 102.05
691 43.21 35.26
692 27.04 39.77
692 269.82 327.51
693 301.16 259.35
693 292.61 282.42
694 73.85 77.07
694 87.93 79.06
695 20.21 16.86
695 27.54 50.08
696 108.97 109.32
696 73.04 57.31
697 27.81 26.21
697 144.39 201.14
698 377.61 352.16
698 309.01 298.76
699 78.58 73.53
699 108.86 100.64
700 23.41 20.96
700 9.96 14.74
701 75.49 102.78
701 114.75 89.58
702 32.18 32.94
702 107.20 117.00
703 267.15 352.21
703 429.87 348.87
704 89.08 85.12
704 110.51 112.93
705 62.80 27.43
705 11511.48 10066.00
706 5183.27 2345.49
706 768.26 257.65
707 77.35 45.10
707 140.65 141.22
708 99.89 172.98
708 546.62 516.60
709 149.36 114.50
709 100.52 110.36
710 62.75 53.11
710 12.57 10.57
711 7.00 13.85
711 114.29 139.96
712 88.58 62.13
712 117.75 124.22
713 4823.77 3818.80
713 4206.02 3005.25
714 469.12 280.86
714 103.57 121.74
715 104.51 81.53
715 26.73 21.14
716 6.79 7.16
716 52.09 89.24
717 149.35 118.49
717 117.11 123.85
718 34.59 39.82
718 312.74 370.35
719 386.91 359.84
719 99.10 80.88
720 113.38 102.25
720 24.59 23.57
721 8.15 7.17
721 10.30 20.36
722 144.33 165.61
722 149.08 125.59
723 33.35 33.13
723 256.44 283.28
724 315.35 368.07
724 207.93 143.92
725 119.01 118.10
725 38.37 31.77
726 10.26 9.05
726 2.02 2.96
727 87.45 123.45
727 202.93 176.25
728 37.38 35.22
728 210.04 238.46
729 223.81 260.84
729 298.23 269.88
730 141.16 126.68
730 56.99 44.13
731 15.41 13.30
731 4.68 4.42
732 31.54 59.51
732 228.96 222.96
733 57.38 44.23
733 180.92 194.37
734 192.57 207.67
734 260.56 285.35
735 214.73 177.67
735 4337.98 3253.49
736 4125.22 2946.34
736 306.39 141.13
737 94.42 19.27
737 226.51 263.97
738 113.36 83.46
738 165.26 174.52
739 184.44 191.23
739 196.32 233.79
740 253.98 253.09
740 138.95 97.06
741 35.32 34.49
741 13.86 12.31
742 4.85 3.15
742 567.79 187.52
743 12408.80 10713.20
743 4385.70 1951.69
744 416.28 278.13
744 266.73 207.89
745 209.19 230.71
745 246.84 211.45
746 53.20 39.46
746 18.20 17.37
747 12.96 10.00
747 85.98 112.40
748 165.85 167.33
748 178.75 164.01
749 129.60 151.93
749 178.39 178.47
750 157.40 177.54
750 10015.22 7009.55
751 6869.63 5375.36
751 1358.61 333.19
752 299.25 29.12
752 130.24 97.00
753 147.38 170.83
753 218.58 201.34
754 94.41 116.32
754 201.13 191.66
755 126.26 141.86
755 202.44 211.82
756 179.46 166.31
756 53.60 35.48
757 15.32 15.08
757 61.11 62.04
758 6279.77 5064.10
758 2575.77 1516.98
759 152.56 96.33
759 262.05 235.46
760 147.05 133.29
760 187.06 197.76
761 151.67 176.54
761 127.97 85.69
762 19.61 17.87
762 64.15 65.90
763 80.50 97.90
763 210.35 221.41
764 106.70 101.14
764 162.35 176.84
765 167.85 150.57
765 5375.22 4321.53
766 3300.69 2169.98
766 658.11 206.68
767 70.91 39.02
767 78.49 81.33
768 78.81 83.93
768 201.54 206.70
769 96.87 113.40
769 162.10 159.90
770 181.09 183.25
770 82.61 95.01
771 211.31 202.48
771 92.36 115.40
772 130.80 99.02
772 54.33 58.10
773 81.20 77.91
773 180.63 195.90
774 69.65 79.02
774 170.42 171.87
775 183.68 189.29
775 95.87 82.04
776 169.50 201.62
776 111.57 89.49
777 121.80 147.39
777 93.64 63.33
778 88.01 87.07
778 154.96 167.95
779 71.75 67.56
779 139.18 168.41
780 201.06 188.89
780 4310.13 3459.49
781 4289.28 2868.94
781 486.69 283.20
782 69.43 86.56
782 187.68 163.20
783 108.20 96.65
783 142.54 147.32
784 86.61 80.49
784 94.15 121.22
785 210.81 211.47
785 143.39 135.04
786 102.14 110.65
786 157.62 164.91
787 71.72 54.51
787 112.25 154.25
788 12277.79 10033.25
788 5459.98 2531.89
789 504.02 204.51
789 142.46 124.92
790 210.05 246.13
790 190.43 163.45
791 88.55 93.45
791 146.26 157.45
792 117.23 95.70
792 41.23 70.35
793 220.73 210.84
793 159.60 145.44
794 46.22 55.37
794 76.78 76.99
795 153.95 179.91
795 16592.92 13259.92
796 8754.60 4890.45
796 1572.87 805.99
797 168.88 137.81
797 88.58 71.43
798 163.59 207.93
798 236.25 193.44
799 25.61 36.19
799 86.50 83.08
800 127.33 144.60
800 214.09 224.46
801 117.42 94.45
801 119.19 126.90
802 106.51 126.70
802 104.68 79.43
803 103.51 123.95
803 251.39 262.63
804 49.36 26.50
804 75.84 88.53
805 105.62 113.88
805 189.14 209.20
806 165.94 138.24
806 108.48 113.92
807 83.22 94.16
807 130.80 120.45
808 119.34 111.20
808 177.62 217.27
809 120.89 85.50
809 55.19 64.58
810 149.85 135.67
810 6967.38 5457.87
811 2113.35 1072.65
811 245.22 130.60
812 134.46 103.57
812 130.11 148.63
813 163.16 147.31
813 139.69 153.09
814 124.79 141.41
814 69.36 54.89
815 114.49 109.97
815 123.09 136.86
816 209.86 220.82
816 115.02 103.25
817 124.71 116.14
817 69.53 92.87
818 191.61 182.38
818 150.69 143.61
819 46.52 79.80
819 122.86 102.72
820 107.08 116.49
820 133.09 125.05
821 169.80 194.98
821 150.23 133.45
822 131.00 129.30
822 53.73 56.82
823 198.23 206.36
823 175.04 156.41
824 18.11 28.74
824 87.84 117.23
825 134.57 112.02
825 150.02 148.03
826 136.17 148.76
826 155.84 158.19
827 146.33 133.94
827 71.03 66.03
828 157.16 183.31
828 210.12 187.84
829 23.00 21.38
829 22.33 47.39
830 146.05 155.29
830 170.75 156.67
831 134.14 131.15
831 147.79 154.04
832 160.37 157.23
832 92.52 78.09
833 5517.92 4282.83
833 3342.16 2267.63
834 133.18 146.47
834 132.87 63.73
835 77.64 142.33
835 235.55 210.38
836 147.56 142.36
836 148.80 151.69
837 144.14 162.53
837 136.29 111.00
838 126.13 129.62
838 195.77 223.48
839 76.47 57.39
839 25.92 24.31
840 75.44 30.85
840 7199.12 5790.70
841 1638.56 819.99
841 277.36 183.12
842 117.68 138.84
842 207.54 188.20
843 138.50 134.91
843 166.26 178.05
844 102.96 94.47
844 34.55 29.22
845 20.04 18.17
845 87.55 149.52
846 282.49 237.24
846 136.51 144.74
847 96.27 93.11
847 807.12 214.35
848 6971.94 5950.26
848 1339.75 574.74
849 106.57 114.86
849 82.07 61.32
850 37.47 28.05
850 26.64 47.12
851 283.33 310.28
851 178.60 150.57
852 116.09 108.65
852 141.97 166.08
853 223.30 205.50
853 157.82 152.46
854 47.60 69.20
854 86.82 70.37
855 33.35 33.19
855 15369.15 12031.68
856 9350.74 5888.62
856 2207.50 1079.55
857 254.51 138.78
857 129.41 138.37
858 252.98 256.67
858 188.62 168.76
859 20.18 31.22
859 100.05 100.71
860 43.95 39.29
860 25.92 20.64
861 78.87 115.48
861 260.38 280.20
862 196.36 159.39
862 94.84 103.11
863 7115.58 5656.08
863 2069.58 1065.96
864 60.73 25.22
864 78.82 108.14
865 86.50 62.03
865 43.43 39.62
866 57.64 66.15
866 186.79 230.60
867 256.40 240.15
867 114.83 96.28
868 226.64 240.30
868 250.67 242.29
869 36.48 26.29
869 22.19 37.54
870 102.79 93.83
870 35.67 35.84
871 45.87 50.27
871 153.34 171.06
872 209.00 243.90
872 195.70 148.57
873 199.63 212.99
873 261.09 261.77
874 62.71 48.46
874 13.78 15.78
875 77.47 97.94
875 57.01 42.53
876 42.26 46.14
876 134.54 144.39
877 169.84 188.02
877 4025.76 3300.55
878 4630.43 3126.44
878 690.91 484.08
879 99.66 88.86
879 44.80 33.16
880 51.50 67.50
880 101.40 78.14
881 27.51 31.47
881 107.10 130.14
882 177.12 173.61
882 162.85 192.45
883 279.75 261.95
883 267.74 254.49
884 83.17 94.51
884 56.73 39.93
885 13.78 26.28
885 93.21 98.09
886 40.73 31.94
886 84.58 96.63
887 176.15 183.59
887 137.72 143.89
888 271.51 296.88
888 320.96 282.12
889 63.19 79.95
889 80.34 70.93
890 18.41 11.86
890 56.22 80.76
891 80.64 57.95
891 56.95 67.29
892 156.37 174.05
892 157.76 152.51
893 14355.79 8077.72
893 9773.48 9882.28
894 2298.86 1282.26
894 606.57 254.01
895 68.71 45.51
895 38.56 52.53
896 109.56 104.71
896 46.11 51.04
897 140.21 155.66
897 181.24 172.03
898 171.97 179.86
898 348.96 384.05
899 157.40 113.84
899 45.32 59.58
900 3482.30 2409.07
900 16607.40 13088.85
901 5404.76 3043.28
901 905.96 218.42
902 140.44 159.55
902 193.24 201.38
903 195.38 188.12
903 282.39 310.95
904 214.41 197.19
904 59.87 43.08
905 68.02 79.17
905 43.51 28.04
906 31.84 50.80
906 96.68 86.66
907 94.75 112.59
907 165.40 170.73
908 220.95 214.50
908 250.06 259.46
909 170.98 201.19
909 138.99 94.29
910 39.18 57.28
910 68.80 60.16
911 19.96 21.58
911 84.84 94.13
912 98.45 95.78
912 140.34 157.40
913 256.53 265.62
913 227.33 250.70
914 142.47 154.13
914 166.15 171.01
915 52.52 32.30
915 67.16 78.31
916 42.03 71.11
916 49.95 72.83
917 121.64 110.08
917 114.17 146.80
918 272.14 278.31
918 221.58 212.61
919 141.29 145.87
919 112.02 133.02
920 127.08 93.19
920 41.54 55.26
921 66.56 76.12
921 22.29 32.59
922 121.71 126.81
922 3912.19 3139.17
923 11569.68 8700.34
923 2214.56 1152.02
924 205.16 180.34
924 154.63 113.41
925 158.36 160.01
925 64.59 43.31
926 66.14 73.17
926 40.08 27.41
927 69.49 103.68
927 167.46 143.27
928 233.91 259.04
928 383.64 417.87
929 627.77 534.76
929 330.48 248.18
930 389.85 432.54
930 1360.77 1164.62
931 1879.04 1472.70
931 977.57 680.60
932 409.87 448.19
932 1015.60 881.79
933 1953.98 1884.75
933 9896.01 8246.31
934 26416.06 23286.77
934 57995.23 46769.72
935 82248.85 62896.42
935 85618.48 75136.21
936 83497.17 85391.94
936 77151.40 83902.17
937 72355.24 83648.79
937 57175.66 57722.38
938 48446.56 51385.80
938 44702.91 36463.52
939 28340.54 19409.86
939 14946.73 5045.45
940 16228.63 2453.14
940 13085.03 873.48
941 9167.70 744.20
941 9801.79 491.01
942 865.83 106.80
942 910.84 150.13
943 317.98 308.89
943 2080.07 1711.85
944 49692.94 16052.27
944 96040.70 75147.28
945 82476.12 81981.55
945 91528.52 78884.19
946 79569.21 66047.63
946 58514.13 53482.29
947 48914.50 48903.99
947 33272.94 31896.18
948 22076.66 10808.80
948 15693.41 3006.91
949 14208.49 822.97
949 10882.14 498.50
950 911.68 186.43
950 465.60 67.89
951 34.27 47.16
951 129.12 132.16
952 94.40 78.32
952 4933.26 4004.05
953 4126.91 2491.17
953 463.65 373.86
954 139.06 146.32
954 223.14 187.90
955 144.38 132.86
955 70.87 61.61
956 20.08 15.55
956 45.71 79.13
957 128.95 116.71
957 74.33 66.38
958 227.93 250.61
958 275.57 275.56
959 135.65 133.25
959 129.01 140.89
960 4018.93 1803.30
960 16243.81 14021.89
961 5240.00 2771.23
961 632.27 228.00
962 134.45 189.44
962 117.19 147.43
963 226.76 249.78
963 245.38 273.37
964 176.05 151.08
964 112.40 123.92
965 181.07 177.26
965 91.62 78.69
966 5464.10 5326.42
966 36642.34 29736.57
967 53306.90 45043.30
967 59925.51 51179.41
968 53370.73 50815.00
968 46366.86 49309.04
969 49879.38 51134.74
969 37636.18 28406.55
970 21499.24 13171.99
970 9965.69 2020.09
971 8893.68 979.20
971 8800.69 603.06
972 2593.37 453.75
972 674.27 439.75
973 442.39 576.26
973 283.43 202.30
974 215.97 231.29
974 121.90 108.90
975 14051.91 2669.40
975 103434.5 34138.37
976 50692.45 57884.83
976 71545.18 61578.76
977 88960.37 68696.57
977 81376.32 67786.83
978 69776.09 67156.71
978 68989.96 70067.40
979 66621.65 67030.54
979 59673.83 50847.18
980 31331.33 20856.46
980 10209.63 2149.80
981 8097.03 1204.06
981 6077.32 278.88
982 641.32 132.28
982 1279.88 533.84
983 7584.41 5948.45
983 1855.21 1225.28
984 745.52 563.70
984 395.34 744.56
985 1847.47 526.26
985 54579.57 14052.22
986 76250.78 74206.46
986 84065.33 69347.97
987 82123.51 78686.97
987 79280.38 84004.34
988 70458.13 67810.89
988 45340.86 31090.30
989 20957.28 3627.80
989 16166.03 1516.50
990 9942.51 5520.38
990 5366.39 2705.21
991 584.41 235.34
991 484.56 90.42
992 64.61 72.77
992 54.30 39.03
993 146.46 151.46
993 139.40 184.89
994 340.90 298.66
994 19779.30 3255.32
995 85919.89 62923.83
995 76001.54 68036.68
996 80162.52 72999.27
996 71946.41 73969.99
997 70492.98 79783.99
997 71555.13 73734.39
998 56510.98 49842.88
998 30017.73 19495.62
999 21681.15 7165.44
999 61552.94 46911.32
1000 103353.3 102472.7
1000 87948.94 77683.47
1001 38481.72 23001.98
1001 30292.50 15586.48
1002 31530.99 18466.73
1002 31942.40 21626.29
1003 33072.75 21861.45
1003 8941.96 1689.31
1004 1392.67 610.08
1004 1104.08 325.84
1005 625.01 409.10
1005 359.71 233.57
1006 302.02 201.22
1006 88.30 79.39
1007 54.57 49.98
1007 20.85 21.25
1008 132.99 130.33
1008 36.48 42.48
1009 159.03 181.72
1009 202.75 235.53
1010 193.71 161.75
1010 127.42 154.07
1011 248.73 230.25
1011 97.13 87.93
1012 62.76 56.60
1012 5342.92 4259.70
1013 3428.70 2124.78
1013 265.82 66.33
1014 152.97 180.87
1014 145.09 177.40
1015 238.87 227.27
1015 123.61 115.16
1016 245.64 254.32
1016 141.78 119.63
1017 72.86 72.06
1017 348.15 373.26
1018 12293.85 11332.65
1018 49642.12 42336.82
1019 65621.82 61079.49
1019 64880.92 66444.64
1020 60945.81 61594.03
1020 44520.50 41136.99
1021 25733.80 18106.13
1021 14830.10 6582.26
1022 20543.50 11080.57
1022 8730.61 887.03
1023 5811.03 716.64
1023 3455.98 205.30
1024 468.78 196.36
1024 524.66 107.88
1025 191.26 160.13
1025 209.79 206.39
1026 178.42 204.24
1026 267.20 226.21
1027 83.47 77.87
1027 3662.30 2307.16
1028 4669.22 3897.78
1028 658.89 303.87
1029 114.83 129.40
1029 159.39 112.37
1030 93.86 101.92
1030 149.35 186.32
1031 193.10 183.16
1031 299.85 297.27
1032 116.13 96.19
1032 69.70 69.75
1033 149.31 147.69
1033 42.49 39.52
1034 90.72 98.58
1034 93.56 97.93
1035 87.62 86.35
1035 87.80 117.98
1036 182.33 199.68
1036 286.58 290.78
1037 188.68 153.81
1037 71.97 68.44
1038 163.99 158.75
1038 38.45 39.56
1039 90.16 92.20
1039 569.88 677.81
1040 33871.13 28192.89
1040 59179.38 55627.60
1041 64324.74 61408.24
1041 59174.40 59597.17
1042 52672.18 51174.05
1042 39904.81 34725.73
1043 20700.65 13373.29
1043 8035.48 2108.49
1044 7688.55 591.60
1044 11275.70 397.97
1045 1383.35 272.61
1045 298.41 133.39
1046 75.62 117.47
1047 207.31 245.36
1047 355.55 321.54
1048 124.42 98.23
1048 2011.18 215.77
1049 32328.46 1564.58
1049 114325.5 46359.65
1050 69843.25 66266.90
1050 82505.64 73600.08
1051 93442.90 80369.58
1051 97421.02 80210.31
1052 79019.00 71777.24
1052 71282.36 56295.67
1053 49432.65 49367.25
1053 47550.11 38399.26
1054 32172.18 28438.25
1054 25070.10 15882.78
1055 12546.02 3813.96
1055 11721.83 4204.86
1056 20396.50 12877.22
1056 19605.03 14236.45
1057 10102.90 7082.03
1057 7510.39 5843.93
1058 12671.54 8195.86
1058 79209.99 52634.23
1059 110806.7 97466.91
1059 99552.48 99678.85
1060 96601.83 95050.09
1060 88431.29 94059.26
1061 77960.31 83375.18
1061 67206.06 63994.33
1062 43567.95 29192.09
1062 32183.51 20745.89
1063 32732.86 23402.58
1063 36699.90 22786.80
1064 21931.73 9883.35
1064 14684.07 2931.80
1065 6178.11 200.41
1065 20433.52 12607.66
1066 2784.74 793.57
1066 588.84 195.99
1067 228.06 39.27
1067 157.38 154.74
1068 5291.03 2304.70
1068 81549.45 36347.11
1069 73035.65 71514.08
1069 77043.98 64442.25
1070 83163.83 73107.68
1070 71858.97 69212.25
1071 64353.55 72104.71
1071 52755.67 49082.94
1072 32896.11 13506.85
1072 16879.92 2655.01
1073 18681.07 6611.32
1073 4084.49 1172.02
1074 736.50 127.40
1074 445.27 198.97
1075 224.67 77.84
1075 81.92 65.13
1076 91.14 90.12
1076 94.45 104.56
1077 41.32 34.41
1077 20.26 36.80
1078 158.43 177.02
1078 378.55 427.33
1079 255.91 203.37
1079 132.85 118.55
1080 63.12 66.72
1080 10479.13 8477.76
1081 6178.87 3980.61
1081 1148.24 328.36
1082 134.17 60.11
1082 74.80 40.02
1083 126.55 147.82
1083 319.14 346.05
1084 290.02 289.65
1084 206.02 168.03
1085 71.40 68.65
1085 33.56 36.50
1086 85.95 92.59
1086 95.71 94.40
1087 75.24 74.74
1087 16.44 12.37
1088 71.83 87.45
1088 295.99 308.20
1089 225.17 269.75
1089 272.29 239.69
1090 116.12 88.13
1090 31.24 32.27
1091 68.20 80.03
1091 101.53 99.75
1092 78.31 79.72
1092 28.11 20.06
1093 55.19 63.17
1093 239.45 275.41
1094 197.75 201.90
1094 276.46 282.31
1095 196.94 159.19
1095 11337.60 9639.15
1096 5502.64 2803.25
1096 611.90 332.94
1097 111.27 113.96
1097 58.38 52.71
1098 44.15 60.18
1098 231.41 228.27
1099 165.62 193.86
1099 248.76 268.28
1100 253.33 237.83
1100 68.96 38.42
1101 56.94 61.56
1101 94.36 96.14
1102 95.23 98.36
1102 51.02 50.77
1103 21.50 26.04
1103 219.54 224.19
1104 129.17 149.82
1104 236.16 244.29
1105 238.15 244.75
1105 141.78 108.20
1106 48.83 56.04
1106 98.15 95.29
1107 85.78 90.20
1107 68.94 61.65
1108 19.23 17.89
1108 199.71 212.68
1109 107.32 118.36
1109 196.85 222.10
1110 248.22 237.02
1110 169.84 169.58
1111 74.54 52.52
1111 95.24 96.09
1112 92.35 91.53
1112 71.28 71.42
1113 26.18 22.26
1113 183.20 192.06
1114 87.20 91.14
1114 161.92 186.61
1115 256.05 258.48
1115 151.69 154.20
1116 121.44 102.51
1116 96.21 96.07
1117 99.60 95.13
1117 77.63 73.95
1118 15130.81 11983.05
1118 9170.88 5934.54
1119 1792.80 1204.42
1119 349.50 172.37
1120 323.62 270.13
1120 167.49 152.79
1121 133.80 141.36
1121 132.70 115.04
1122 101.92 102.94
1122 91.11 87.13
1123 47.08 43.92
1123 152.39 170.39
1124 101.58 95.35
1124 110.83 126.31
1125 209.84 220.65
1125 4592.61 3824.06
1126 4082.87 2668.55
1126 651.76 296.55
1127 207.16 113.54
1127 118.39 121.85
1128 60.19 54.89
1128 141.84 145.03
1129 98.15 107.73
1129 108.62 105.03
1130 185.42 207.81
1130 157.27 169.59
1131 136.03 118.56
1131 119.50 143.22
1132 180.45 154.88
1132 94.42 95.78
1133 6367.19 4920.61
1133 10635.53 7478.89
1134 659.12 478.88
1134 275.97 143.04
1135 229.78 184.44
1135 151.08 170.78
1136 158.35 153.85
1136 94.25 103.32
1137 195.29 203.02
1137 136.16 105.71
1138 74.88 72.86
1138 147.36 148.50
1139 67.16 67.79
1139 107.59 116.06
1140 155.70 173.09
1140 125.14 122.84
1141 129.65 145.53
1141 131.61 109.00
1142 126.30 165.99
1142 200.72 172.20
1143 90.85 81.31
1143 154.33 149.76
1144 54.21 64.24
1144 104.68 108.40
1145 146.76 146.36
1145 110.17 118.55
1146 105.62 117.15
1146 157.79 152.01
1147 96.21 101.39
1147 202.46 218.64
1148 137.41 107.02
1148 163.88 158.02
1149 27.25 40.07
1149 114.63 114.80
1150 141.63 139.95
1150 103.56 105.85
1151 101.52 108.84
1151 120.98 145.06
1152 150.51 116.64
1152 130.68 168.87
1153 187.81 170.08
1153 186.97 170.08
1154 20.13 24.58
1154 98.19 108.03
1155 152.57 145.43
1155 93.60 102.52
1156 102.60 96.16
1156 98.02 108.55
1157 164.87 168.62
1157 111.18 110.94
1158 170.32 190.90
1158 253.69 222.56
1159 21.42 16.30
1159 80.38 91.04
1160 152.61 156.86
1160 90.93 89.52
1161 100.67 104.83
1161 74.84 87.66
1162 146.67 158.55
1162 158.66 131.17
1163 118.71 145.11
1163 287.76 280.52
1164 56.86 32.09
1164 71.37 78.41
1165 145.10 148.23
1165 101.02 95.11
1166 81.56 91.00
1166 81.93 76.90
1167 103.89 129.03
1167 187.03 179.23
1168 110.38 107.10
1168 257.82 280.19
1169 124.95 91.17
1169 54.07 67.56
1170 151.65 145.07
1170 95.19 97.53
1171 77.67 81.73
1171 95.31 86.53
1172 53.73 80.28
1172 196.16 197.21
1173 140.54 121.01
1173 220.39 243.27
1174 146.77 147.22
1174 70.43 52.46
1175 154.24 157.80
1175 97.21 94.36
1176 69.19 75.23
1176 100.33 99.15
1177 55.14 45.14
1177 142.98 181.32
1178 5099.38 4282.09
1178 11432.62 8159.50
1179 1044.54 759.26
1179 429.04 212.90
1180 209.49 173.99
1180 121.59 125.15
1181 78.34 72.56
1181 98.01 100.52
1182 73.35 68.41
1182 80.56 115.42
1183 228.95 214.87
1183 234.93 229.79
1184 71.12 82.55
1184 131.90 143.49
1185 212.57 166.42
1185 6526.14 5280.49
1186 2118.87 1202.84
1186 415.08 135.36
1187 140.25 93.48
1187 65.44 72.64
1188 203.87 240.65
1188 294.29 259.12
1189 78.29 79.41
1189 75.12 106.00
1190 222.68 212.80
1190 125.71 108.19
1191 64.50 73.85
1191 65.48 74.61
1192 107.89 99.47
1192 48.28 43.88
1193 134.20 171.86
1193 336.91 320.25
1194 97.81 83.89
1194 39.74 47.50
1195 193.94 221.94
1195 185.70 153.17
1196 61.71 60.82
1196 65.75 62.99
1197 96.60 107.11
1197 64.96 52.93
1198 75.14 104.12
1198 332.94 342.94
1199 155.39 126.28
1199 44.89 41.71
1200 116.39 155.55
1200 219.14 211.15
1201 92.86 70.22
1201 66.51 64.96
1202 80.04 89.41
1202 88.66 78.05
1203 57.50 61.38
1203 284.57 317.10
1204 201.02 181.98
1204 65.14 50.16
1205 70.17 88.10
1205 189.72 210.10
1206 152.55 124.03
1206 69.08 68.69
1207 59.95 74.64
1207 104.80 94.79
1208 6460.69 5278.86
1208 10815.21 7415.11
1209 598.85 426.82
1209 324.45 119.03
1210 85.10 85.23
1210 161.98 184.20
1211 165.51 176.35
1211 103.20 78.78
1212 57.47 54.05
1212 101.40 111.09
1213 83.47 76.52
1213 208.10 214.74
1214 175.61 199.96
1214 175.14 155.81
1215 79.18 73.18
1215 117.36 128.94
1216 118.96 143.72
1216 161.23 137.02
1217 66.73 59.83
1217 88.45 96.31
1218 87.63 87.47
1218 203.03 207.18
1219 131.46 156.83
1219 192.18 185.95
1220 120.12 99.07
1220 93.30 108.05
1221 94.25 103.15
1221 155.60 171.47
1222 112.56 83.98
1222 109.40 103.80
1223 11298.68 9798.74
1223 5983.08 2871.50
1224 393.68 362.79
1224 335.57 223.79
1225 174.50 197.83
1225 110.66 99.36
1226 85.62 92.81
1226 99.49 128.40
1227 163.52 147.89
1227 65.50 53.08
1228 105.70 108.63
1228 214.98 211.93
1229 98.27 98.97
1229 140.25 172.56
1230 2492.90 1099.09
1230 5657.53 5170.50
1231 815.94 422.25
1231 274.73 135.80
1232 156.49 197.05
1232 143.25 101.66
1233 93.35 100.09
1233 225.33 227.38
1234 99.04 101.07
1234 93.85 114.86
1235 211.96 213.48
1235 162.51 144.26
1236 70.12 71.41
1236 69.26 67.67
1237 81.10 114.03
1237 158.06 147.85
1238 6626.82 5406.31
1238 2390.37 1225.38
1239 173.38 118.99
1239 161.37 106.27
1240 163.62 202.22
1240 230.18 201.96
1241 67.73 69.51
1241 79.17 74.19
1242 49.35 60.73
1242 136.03 154.18
1243 125.35 100.15
1243 222.70 238.79
1244 119.64 114.96
1244 101.06 100.23
1245 118.65 126.09
1245 228.53 244.38
1246 87.54 73.99
1246 87.75 86.16
1247 53.77 51.60
1247 78.27 106.63
1248 143.63 141.28
1248 240.36 223.04
1249 127.12 127.57
1249 98.37 100.38
1250 116.78 121.81
1250 184.03 212.13
1251 136.39 108.71
1251 86.69 89.67
1252 61.62 59.79
1252 54.71 58.83
1253 108.70 131.90
1253 276.65 264.84
1254 133.94 126.02
1254 102.26 101.31
1255 116.88 117.67
1255 154.09 161.93
1256 145.83 154.84
1256 111.27 92.81
1257 63.52 64.16
1257 49.95 53.50
1258 70.60 84.01
1258 258.62 278.74
1259 164.20 150.02
1259 125.65 110.32
1260 108.45 111.30
1260 135.71 147.96
1261 133.50 142.27
1261 144.25 127.71
1262 73.86 65.08
1262 43.50 49.83
1263 74.71 71.51
1263 191.19 223.97
1264 186.72 185.06
1264 163.93 141.14
1265 105.06 108.25
1265 140.24 136.48
1266 96.52 114.73
1266 146.70 155.27
1267 117.07 91.16
1267 783.42 53.66
1268 6749.24 5814.64
1268 1438.22 715.89
1269 219.75 204.13
1269 275.03 202.60
1270 135.11 124.57
1270 157.98 153.49
1271 69.85 84.83
1271 131.33 144.10
1272 150.67 140.65
1272 56.17 44.15
1273 67.08 71.66
1273 168.40 164.01
1274 87.80 126.61
1274 219.44 223.71
1275 1230.40 214.33
1275 6779.79 5966.97
1276 1155.82 518.79
1276 330.53 131.66
1277 237.46 187.32
1277 107.57 89.85
1278 56.70 65.38
1278 180.40 174.42
1279 39.01 51.42
1279 184.80 209.13
1280 238.28 214.09
1280 154.46 159.35
1281 95.65 89.88
1281 45.71 57.46
1282 170.04 176.84
1282 117.96 110.63
1283 58.58 57.74
1283 179.83 177.29
1284 34.33 37.67
1284 127.38 161.58
1285 238.85 246.30
1285 200.21 166.27
1286 100.71 100.85
1286 27.59 33.85
1287 132.83 163.16
1287 154.42 131.58
1288 78.02 65.42
1288 163.51 172.43
1289 47.33 42.67
1289 72.92 98.79
1290 246.51 269.48
1290 6159.58 5164.56
1291 2606.19 1410.38
1291 224.22 70.57
1292 86.31 117.10
1292 207.22 190.55
1293 110.55 101.83
1293 162.39 159.74
1294 62.73 55.58
1294 47.12 58.74
1295 151.23 179.83
1295 295.36 299.65
1296 168.57 134.81
1296 46.78 45.83
1297 28.37 46.01
1297 592.38 197.52
1298 7151.67 6014.97
1298 1509.15 589.45
1299 89.55 141.20
1299 57.61 55.19
1300 134.60 146.14
1300 258.62 281.42
1301 223.26 212.34
1301 77.70 56.36
1302 22.27 21.69
1302 112.39 139.37
1303 194.09 175.27
1303 165.38 167.48
1304 77.25 77.80
1304 41.11 36.00
1305 1329.19 135.60
1305 6767.02 6145.21
1306 1106.14 600.71
1306 291.24 133.57
1307 76.60 33.17
1307 102.10 114.49
1308 189.10 201.21
1308 191.91 178.83
1309 73.63 71.42
1309 59.73 51.10
1310 75.83 81.92
1310 206.48 222.52
1311 197.21 214.56
1311 162.74 159.38
1312 62.37 38.02
1312 924.32 85.91
1313 6826.09 6059.99
1313 1419.63 672.12
1314 119.91 93.06
1314 89.34 78.90
1315 72.50 78.62
1315 197.28 203.65
1316 183.43 187.71
1316 149.03 165.61
1317 126.71 99.67
1317 27.46 35.72
1318 146.00 158.81
1318 219.64 225.63
1319 103.25 90.16
1319 77.07 75.96
1320 3684.84 2890.86
1320 11251.03 8723.81
1321 2613.44 1366.04
1321 662.26 174.40
1322 153.15 159.71
1322 75.31 44.03
1323 121.27 137.83
1323 214.86 217.89
1324 116.18 116.26
1324 90.64 81.52
1325 55.23 52.22
1325 136.08 147.21
1326 205.40 211.45
1326 126.08 120.78
1327 106.99 123.85
1327 843.30 112.97
1328 6806.43 5847.10
1328 1468.41 749.04
1329 141.91 161.83
1329 219.74 110.14
1330 74.45 65.94
1330 135.58 140.12
1331 204.75 204.85
1331 133.11 139.33
1332 74.84 91.15
1332 132.22 141.03
1333 155.36 131.58
1333 145.73 158.40
1334 112.18 112.60
1334 119.68 121.49
1335 2562.72 1663.34
1335 5413.55 4505.09
1336 892.34 547.49
1336 395.47 156.47
1337 96.10 93.60
1337 89.66 115.03
1338 206.58 203.52
1338 146.23 132.07
1339 89.10 103.21
1339 130.20 127.83
1340 110.67 98.48
1340 99.09 108.55
1341 184.41 185.27
1341 141.41 148.25
1342 103.46 92.94
1342 2215.41 976.29
1343 5969.97 5282.84
1343 895.36 484.28
1344 94.27 94.66
1344 128.49 141.63
1345 133.16 128.20
1345 116.46 104.00
1346 185.30 193.61
1346 138.15 136.58
1347 128.31 120.32
1347 44.80 48.66
1348 142.72 169.09
1348 195.68 196.45
1349 92.01 82.35
1349 92.14 102.29
1350 1468.89 152.52
1350 6480.52 6000.48
1351 996.76 602.89
1351 354.74 150.68
1352 158.97 163.10
1352 79.57 59.41
1353 121.99 131.58
1353 165.62 187.39
1354 140.64 119.38
1354 69.43 81.34
1355 122.00 132.53
1355 140.83 133.64
1356 170.67 164.44
1356 133.51 139.96
1357 136.59 144.09
1357 96.48 80.06
1358 122.83 122.95
1358 106.64 141.35
1359 156.37 153.06
1359 75.87 64.13
1360 109.13 116.20
1360 160.36 150.16
1361 172.95 174.44
1361 137.98 135.25
1362 124.33 125.35
1362 114.49 111.68
1363 134.37 132.24
1363 50.99 69.33
1364 131.54 150.12
1364 127.25 105.29
1365 4912.33 4063.98
1365 10503.29 7901.16
1366 2550.15 1085.57
1366 376.46 155.16
1367 145.04 157.31
1367 141.73 126.16
1368 164.35 151.49
1368 44.57 49.32
1369 79.61 107.39
1369 154.46 153.06
1370 90.34 77.03
1370 149.85 157.24
1371 191.01 189.89
1371 155.79 162.71
1372 119.37 122.70
1372 137.28 137.86
1373 185.72 169.79
1373 38.19 39.24
1374 69.34 73.18
1374 103.22 133.23
1375 49748.92 35941.61
1375 100409.8 83905.29
1376 99846.43 82736.08
1376 77895.84 56474.89
1377 40045.79 24824.28
1377 18088.43 7691.47
1378 4191.15 1832.96
1378 1916.35 703.11
1379 570.48 108.21
1379 310.17 83.65
1380 116.02 124.05
1380 144.16 136.96
1381 198.45 195.26
1381 155.94 159.83
1382 152.90 150.49
1382 133.94 140.05
1383 226.96 220.64
1383 38.50 32.38
1384 48.39 62.31
1384 69.60 64.80
1385 68.54 94.24
1385 127.68 137.82
1386 209.15 201.19
1386 171.34 164.45
1387 157.87 153.06
1387 121.79 132.03
1388 242.53 237.71
1388 62.05 45.59
1389 26.78 40.14
1389 77.12 77.86
1390 40.08 44.32
1390 3081.87 3096.46
1391 38729.07 32513.06
1391 60038.42 51289.66
1392 67325.62 71066.21
1392 66258.46 68280.21
1393 54128.29 53237.64
1393 26520.89 15296.44
1394 15414.30 3120.57
1394 13521.97 581.95
1395 12522.16 6174.15
1395 2509.89 671.53
1396 926.25 334.17
1396 494.24 213.07
1397 198.90 184.03
1397 165.69 152.14
1398 292.37 258.59
1398 6802.10 394.64
1399 77977.54 14401.25
1399 76132.23 52524.38
1400 71358.64 81098.78
1400 100153.7 69230.35
1401 100165.6 73027.55
1401 80685.44 73708.70
1402 71502.48 61486.14
1402 56404.27 64668.14
1403 56985.51 55236.57
1403 50320.86 31678.13
1404 25247.01 6205.68
1404 8999.56 520.82
1405 715.25 247.17
1405 741.48 167.26
1406 513.96 220.15
1406 395.97 229.37
1407 278.08 187.81
1407 167.34 169.39
1408 257.83 257.90
1408 139.00 139.24
1409 72.01 63.83
1409 687.01 81.46
1410 1545.84 914.80
1410 63264.73 26097.79
1411 63965.45 63074.40
1411 71797.14 59622.63
1412 72711.08 62461.13
1412 56330.74 58505.41
1413 49052.19 59339.35
1413 43834.28 53929.55
1414 47118.28 42547.10
1414 27295.52 15892.85
1415 17217.55 3591.56
1415 16611.11 1048.46
1416 12153.74 744.81
1416 4562.08 250.68
1417 1549.95 348.10
1417 432.48 209.81
1418 280.31 279.07
1418 148.85 149.79
1419 117.89 108.02
1419 46.65 37.00
1420 65.79 72.33
1420 6714.05 2020.56
1421 77616.86 43186.16
1421 68912.23 65543.57
1422 73813.80 68317.16
1422 76631.69 64028.17
1423 71250.97 65248.64
1423 59576.32 64148.67
1424 42485.87 36715.61
1424 22852.70 7035.48
1425 21103.20 6770.56
1425 9293.53 1071.48
1426 4418.12 531.60
1426 831.28 249.01
1427 190.46 187.35
1427 361.78 332.64
1428 403.66 382.07
1428 169.95 152.62
1429 173.50 189.40
1429 245.15 197.42
1430 4263.95 449.25
1430 61191.74 25377.75
1431 57130.63 56478.84
1431 67169.23 49484.47
1432 36981.37 28534.02
1432 11049.47 7522.30
1433 4771.28 5430.74
1433 1183.23 855.96
1434 685.93 231.19
1434 272.63 120.18
1435 94.64 65.05
1435 73.64 74.37
1436 93.13 90.54
1436 72.14 70.43
1437 31.41 35.26
1437 91.06 110.67
1438 319.50 352.28
1438 252.78 216.51
1439 127.93 130.28
1439 131.29 136.45
1440 3417.76 2406.12
1441 4630.37 3704.67
1441 914.79 434.69
1442 187.77 98.33
1442 42.22 42.74
1443 84.68 93.40
1443 274.09 302.58
1444 256.73 267.77
1444 167.20 141.27
1445 131.33 134.78
1445 112.01 96.25
1446 76.74 79.15
1446 98.97 106.26
1447 92.08 89.09
1447 23.60 21.83
1448 53.86 66.85
1448 231.71 244.88
1449 192.14 232.92
1449 242.27 209.57
1450 136.59 134.67
1450 118.66 121.31
1451 97.59 84.17
1451 98.45 99.69
1452 97.81 97.44
1452 22.40 19.82
1453 38.45 46.88
1453 221.50 226.73
1454 135.53 158.59
1454 248.01 259.33
1455 162.44 148.35
1455 7997.95 4319.94
1456 7919.46 7626.09
1456 9491.34 7107.66
1457 575.54 199.18
1457 167.19 51.30
1458 49.84 44.27
1458 230.22 230.35
1459 110.00 123.39
1459 207.52 238.61
1460 197.87 178.53
1460 145.61 133.60
1461 114.02 119.18
1461 121.27 113.03
1462 126.89 124.79
1462 34.86 31.80
1463 23.43 25.94
1463 6613.80 5448.18
1464 2213.74 1151.71
1464 209.53 268.97
1465 274.06 300.05
1465 199.36 197.20
1466 121.94 112.68
1466 148.07 136.82
1467 128.36 134.56
1467 47.94 42.78
1468 20.43 21.69
1468 192.74 202.08
1469 107.17 106.71
1469 112.09 124.49
1470 185.23 206.05
1470 4452.70 3514.23
1471 4228.48 2910.13
1471 642.41 373.37
1472 170.70 142.11
1472 73.29 74.91
1473 26.08 25.36
1473 172.09 184.13
1474 114.09 112.38
1474 88.50 103.21
1475 152.19 167.48
1475 170.84 163.79
1476 177.97 173.44
1476 187.08 182.43
1477 156.39 149.72
1477 57.59 56.55
1478 4599.45 3590.85
1478 4164.97 2796.42
1479 7711.40 5795.93
1479 1514.34 862.67
1480 163.50 169.98
1480 167.45 184.23
1481 186.54 192.77
1481 206.89 195.97
1482 185.57 171.01
1482 78.02 69.41
1483 31.24 30.89
1483 142.12 148.27
1484 85.78 93.70
1484 115.60 106.95
1485 92.60 112.12
1485 6897.70 3806.34
1486 8678.48 8172.40
1486 2458.77 1100.52
1487 304.09 215.63
1487 119.23 115.47
1488 49.87 43.55
1488 147.13 151.52
1489 80.15 84.79
1489 119.51 119.90
1490 81.02 83.80
1490 122.52 137.97
1491 102.96 105.61
1491 199.13 223.05
1492 277.12 258.63
1492 120.15 109.54
1493 47.55 45.22
1493 145.68 147.42
1494 60.85 69.21
1494 116.69 118.37
1495 85.06 84.38
1495 107.24 112.57
1496 110.24 108.64
1496 143.53 172.44
1497 293.59 293.45
1497 162.35 135.72
1498 49.01 50.62
1498 152.16 148.92
1499 46.26 54.19
1499 105.45 110.45
1500 91.88 90.46
1500 9990.96 7419.64
1501 6433.89 4920.49
1501 1348.77 531.70
1502 389.21 294.67
1502 266.24 234.60
1503 82.84 62.40
1503 163.37 159.40
1504 34.50 40.59
1504 97.57 107.57
1505 109.07 98.32
1505 87.16 90.35
1506 96.99 100.79
1506 111.24 114.30
1507 189.31 223.97
1507 265.35 266.13
1508 6623.13 3564.82
1508 9125.22 8396.71
1509 10259.76 7178.39
1509 609.96 207.57
1510 195.83 215.44
1510 104.54 118.31
1511 94.61 96.42
1511 113.24 115.20
1512 166.33 172.88
1512 226.60 254.30
1513 191.11 164.15
1513 188.47 179.30
1514 37.94 36.04
1514 72.62 76.18
1515 126.22 130.20
1515 106.35 78.06
1516 6146.77 5232.37
1516 2570.60 1235.12
1517 307.90 211.22
1517 206.60 227.40
1518 225.93 215.18
1518 239.06 216.15
1519 45.06 42.70
1519 69.44 71.38
1520 107.07 117.36
1520 104.42 98.47
1521 83.52 81.88
1521 70.04 82.81
1522 152.09 157.19
1522 171.71 175.12
1523 175.78 208.54
1523 280.94 260.23
1524 75.40 53.98
1524 54.80 67.87
1525 105.57 104.75
1525 105.91 104.72
1526 88.28 89.60
1526 65.92 65.07
1527 130.20 143.58
1527 172.65 177.65
1528 136.09 147.46
1528 289.94 294.12
1529 124.44 102.39
1529 48.71 49.36
1530 97.25 104.71
1530 8729.77 6110.03
1531 7781.47 6145.89
1531 1482.38 553.67
1532 441.92 135.61
1532 318.74 195.69
1533 151.28 141.28
1533 264.43 284.18
1534 152.31 147.00
1534 83.04 56.38
1535 83.70 94.74
1535 136.89 133.04
1536 81.49 79.93
1536 88.60 91.22
1537 99.59 109.20
1537 119.20 366.50
1538 10531.40 9661.61
1538 6857.90 11662.07
1539 768.27 5341.95
1539 288.39 6808.15
1540 102.97 103.83
1540 140.53 146.37
1541 103.83 92.38
1541 83.90 85.18
1542 102.73 105.72
1542 103.76 110.58
1543 165.17 170.07
1543 239.31 236.30
1544 101.54 128.55
1544 148.08 148.33
1545 115.48 90.09
1545 112.04 118.00
1546 106.93 106.00
1546 85.49 82.87
1547 103.78 104.57
1547 86.86 94.71
1548 134.24 158.62
1548 272.43 251.82
1549 63.82 72.46
1549 124.76 140.43
1550 165.53 149.50
1550 111.53 107.27
1551 113.90 114.52
1551 89.18 86.99
1552 109.77 105.80
1552 84.63 86.52
1553 80.43 107.48
1553 289.52 282.94
1554 90.30 74.57
1554 86.72 110.08
1555 160.49 166.88
1555 140.82 124.57
1556 123.09 116.02
1556 85.01 85.48
1557 117.29 115.89
1557 97.42 90.59
1558 46.95 60.23
1558 287.69 290.51
1559 121.89 109.41
1559 47.59 64.36
1560 113.46 140.34
1560 10423.72 9388.26
1561 6121.17 3178.07
1561 953.38 372.18
1562 132.40 135.40
1562 129.95 124.14
1563 40.60 45.66
1563 260.88 286.06
1564 165.55 144.93
1564 46.99 41.49
1565 66.90 93.34
1565 189.37 192.40
1566 181.32 165.03
1566 115.91 112.46
1567 117.84 120.86
1567 116.68 115.47
1568 39.91 35.25
1568 216.91 238.06
1569 166.67 169.73
1569 79.13 64.11
1570 42.83 58.08
1570 142.77 171.29
1571 203.20 197.14
1571 148.31 124.57
1572 116.42 118.41
1572 126.33 120.74
1573 44.71 43.34
1573 177.66 198.55
1574 157.18 165.39
1574 125.86 103.51
1575 25.96 28.17
1575 88.31 111.78
1576 195.16 206.55
1576 189.96 172.41
1577 128.49 122.80
1577 136.97 131.77
1578 47.68 44.82
1578 156.81 165.99
1579 132.35 149.86
1579 145.40 136.55
1580 51.80 36.37
1580 49.16 73.90
1581 157.89 180.99
1581 208.85 198.03
1582 164.61 142.98
1582 143.88 139.80
1583 57.90 50.44
1583 150.07 155.03
1584 86.77 111.80
1584 157.10 154.60
1585 93.51 70.62
1585 25.79 31.23
1586 111.37 129.53
1586 207.20 216.87
1587 218.97 196.31
1587 147.28 146.74
1588 70.00 65.10
1588 148.22 147.05
1589 68.92 73.39
1589 136.13 152.54
1590 1035.99 127.60
1590 20973.30 16106.41
1591 10258.36 8154.72
1591 2807.35 1012.99
1592 505.86 262.41
1592 210.70 181.31
1593 87.36 87.14
1593 157.61 151.53
1594 68.96 72.46
1594 117.72 131.52
1595 131.39 134.80
1595 56.30 39.94
1596 55.53 68.42
1596 136.95 153.16
1597 216.68 240.13
1597 245.20 228.04
1598 102.19 87.44
1598 160.88 156.88
1599 52.91 67.68
1599 79.73 101.95
1600 130.02 128.98
1600 111.41 84.33
1601 44.12 47.18
1601 109.81 127.81
1602 171.32 190.18
1602 263.58 261.91
1603 156.12 126.14
1603 162.37 161.68
1604 33.86 43.97
1604 71.20 69.18
1605 124.71 130.99
1605 124.01 125.09
1606 53.21 46.45
1606 78.62 94.83
1607 169.31 169.73
1607 233.37 254.22
1608 190.40 179.09
1608 187.91 166.28
1609 29.94 30.90
1609 77.07 74.58
1610 99.18 115.51
1610 121.28 124.24
1611 76.22 61.22
1611 55.96 68.09
1612 158.71 166.77
1612 207.63 210.07
1613 186.01 193.49
1613 253.70 226.27
1614 32.40 29.58
1614 73.89 78.52
1615 73.68 89.44
1615 108.82 114.09
1616 102.60 89.91
1616 67.24 57.41
1617 129.87 147.95
1617 200.77 205.88
1618 180.19 188.53
1618 267.01 262.24
1619 65.14 40.01
1619 66.35 75.82
1620 91.54 64.14
1620 14329.71 12008.39
1621 9608.41 6164.00
1621 2629.16 907.28
1622 138.90 129.06
1622 310.27 230.25
1623 179.81 172.44
1623 264.80 271.14
1624 122.64 108.59
1624 54.66 60.86
1625 67.50 67.45
1625 86.69 93.62
1626 112.18 122.73
1626 107.85 95.93
1627 98.79 99.79
1627 168.35 187.72
1628 187.33 179.77
1628 237.09 252.17
1629 135.94 134.50
1629 73.60 55.17
1630 74.76 72.14
1630 76.43 86.74
1631 98.06 101.70
1631 118.79 116.71
1632 100.50 101.76
1632 153.30 154.99
1633 180.84 186.24
1633 233.71 234.32
1634 117.02 128.00
1634 111.67 100.44
1635 2594.74 1618.99
1635 11862.88 9776.59
1636 2699.71 1438.06
1636 336.66 161.11
1637 174.85 122.70
1637 188.90 176.97
1638 150.17 174.36
1638 265.86 255.00
1639 91.96 102.34
1639 123.63 122.31
1640 132.74 109.51
1640 56.90 57.90
1641 69.70 75.53
1641 103.34 111.86
1642 119.17 117.14
1642 171.07 173.27
1643 8720.46 7995.21
1643 8227.81 4827.19
1644 511.24 259.81
1644 162.82 142.58
1645 158.56 161.67
1645 102.28 72.72
1646 62.77 74.58
1646 87.22 94.98
1647 136.33 131.48
1647 173.11 176.30
1648 138.23 138.05
1648 243.27 261.52
1649 105.79 99.75
1649 72.31 74.60
1650 116.51 129.50
1650 143.37 119.58
1651 49.44 53.50
1651 75.19 82.11
1652 134.58 140.65
1652 179.67 177.41
1653 142.47 139.93
1653 229.32 233.36
1654 118.22 111.31
1654 77.80 78.55
1655 83.98 105.03
1655 150.24 153.51
1656 82.86 53.33
1656 65.74 72.92
1657 113.89 130.03
1657 178.24 183.96
1658 4901.94 3934.89
1658 11714.93 8413.36
1659 1195.45 718.16
1659 360.21 182.95
1660 171.21 82.89
1660 162.17 164.64
1661 138.97 120.91
1661 57.20 66.68
1662 79.08 99.55
1662 173.57 182.13
1663 193.65 175.30
1663 225.79 223.96
1664 99.81 102.94
1664 105.70 109.45
1665 72.10 70.38
1665 110.80 130.77
1666 141.00 142.39
1666 70.38 56.49
1667 64.71 68.10
1667 175.81 180.47
1668 200.66 204.69
1668 239.51 231.71
1669 99.85 98.21
1669 82.35 101.38
1670 86.55 75.09
1670 79.09 89.66
1671 121.62 136.16
1671 113.94 95.93
1672 76.09 65.01
1672 3114.73 1630.06
1673 12466.79 9994.18
1673 2746.15 1503.91
1674 177.17 197.24
1674 207.16 121.97
1675 135.66 125.63
1675 79.25 84.33
1676 99.89 111.46
1676 126.58 122.05
1677 112.14 100.53
1677 126.44 139.65
1678 189.86 191.68
1678 251.95 256.99
1679 125.83 117.55
1679 84.67 82.90
1680 511.81 104.48
1680 16553.50 13133.32
1681 7641.83 5308.81
1681 1147.15 684.81
1682 257.16 144.64
1682 157.04 142.17
1683 196.86 197.51
1683 270.96 263.75
1684 130.99 133.00
1684 97.96 88.73
1685 59.65 76.63
1685 86.04 78.87
1686 106.85 106.87
1686 73.01 80.63
1687 93.16 100.47
1687 167.66 156.41
1688 6601.72 5574.64
1688 5588.59 2919.87
1689 5652.52 4587.51
1689 586.22 264.32
1690 84.72 65.21
1690 106.90 106.48
1691 119.56 116.68
1691 89.59 86.60
1692 68.06 88.59
1692 160.08 169.30
1693 188.82 172.58
1693 261.98 268.97
1694 136.46 142.74
1694 128.91 126.23
1695 67.07 58.76
1695 58.06 77.79
1696 103.63 109.76
1696 96.94 89.72
1697 51.29 49.28
1697 125.14 148.74
1698 234.95 220.33
1698 249.19 252.79
1699 129.51 140.07
1699 151.18 138.56
1700 83.81 75.33
1700 43.35 46.60
1701 83.52 95.98
1701 114.71 107.71
1702 68.02 64.37
1702 81.62 105.69
1703 233.34 240.22
1703 274.13 257.88
1704 106.68 119.78
1704 157.83 154.86
1705 106.29 97.36
1705 42.83 40.55
1706 55.49 72.67
1706 125.26 119.33
1707 87.46 77.89
1707 53.78 59.18
1708 194.04 215.38
1708 302.83 298.31
1709 108.63 100.44
1709 139.60 154.44
1710 145.10 124.09
1710 50.59 44.96
1711 42.10 45.25
1711 124.08 129.67
1712 101.08 98.22
1712 59.99 55.57
1713 126.94 169.46
1713 295.44 301.69
1714 158.18 123.00
1714 116.47 129.64
1715 160.56 155.17
1715 76.34 64.04
1716 42.15 43.07
1716 91.67 115.35
1717 106.14 103.06
1717 85.87 70.81
1718 4121.24 3112.49
1718 4502.53 3339.62
1719 589.42 436.98
1719 237.37 124.54
1720 175.80 189.42
1720 109.10 94.96
1721 54.04 50.40
1721 55.96 71.40
1722 120.24 117.05
1722 111.36 104.40
1723 111.36 111.84
1723 217.08 237.36
1724 183.43 195.03
1724 141.79 137.66
1725 149.20 161.84
1725 891.05 138.34
1726 6766.34 5765.49
1726 1324.15 642.57
1727 143.58 146.67
1727 143.89 129.32
1728 144.55 130.31
1728 205.03 217.01
1729 5870.72 4182.54
1729 69132.48 50831.04
1730 91838.67 72693.85
1730 99088.76 84682.85
1731 89926.89 85126.53
1731 95196.83 92910.07
1732 77374.23 73992.13
1732 58750.65 46242.78
1733 34842.80 20627.50
1733 21336.80 5412.96
1734 19810.70 3863.58
1734 22528.47 5570.92
1735 32971.65 19368.37
1735 21385.13 10937.44
1736 6484.20 3336.73
1736 2413.04 321.75
1737 973.96 637.25
1737 530.79 255.65
1738 1231.49 461.36
1738 11401.24 1836.28
1739 86914.76 41769.53
1739 80314.32 76134.80
1740 91547.91 79082.11
1740 92304.31 77257.32
1741 81209.24 80976.19
1741 57413.33 59717.41
1742 40377.03 37842.32
1742 20296.99 12964.31
1743 15412.67 3203.57
1743 13165.57 883.63
1744 10812.53 3319.37
1744 8234.91 3928.60
1745 719.82 254.50
1745 700.52 223.03
1746 179.18 173.01
1746 86.05 71.47
1747 57.34 63.97
1747 102.92 106.24
1748 296.70 190.40
1748 3623.92 825.69
1749 67873.36 25392.43
1749 65650.02 68519.34
1750 81857.47 71987.88
1750 81287.42 72509.52
1751 85461.03 77314.91
1751 71387.40 67286.85
1752 40710.86 28660.81
1752 18627.80 6119.33
1753 9889.02 1618.99
1753 3253.52 422.01
1754 756.10 208.07
1754 529.99 144.89
1755 2804.13 1484.37
1755 18542.35 15195.31
1756 4707.31 2453.60
1756 1131.12 390.46
1757 97.41 81.05
1757 115.90 109.86
1758 277.21 197.72
1758 7457.14 597.09
1759 63492.07 29231.59
1759 49428.50 47948.01
1760 68555.53 63154.41
1760 73582.15 66311.07
1761 67826.16 68198.55
1761 72618.64 69024.82
1762 53754.65 49907.34
1762 29747.56 20822.96
1763 21400.20 13026.92
1763 15096.83 3951.84
1764 11563.50 1104.83
1764 4788.18 398.55
1765 607.23 182.54
1765 691.78 115.63
1766 143.76 144.97
1766 200.73 198.85
1767 131.36 106.68
1767 91.02 94.90
1768 239.75 208.03
1768 3522.85 263.71
1769 54603.15 19140.56
1769 37817.83 44150.95
1770 44467.17 34336.88
1770 27175.76 20587.09
1771 8427.98 8527.51
1771 4132.34 2679.63
1772 1659.05 982.10
1772 445.46 111.98
1773 244.33 230.75
1773 161.12 152.66
1774 49.60 64.74
1774 97.63 97.26
1775 134.48 138.29
1775 95.84 96.02
1776 89.99 88.16
1776 106.30 131.55
1777 169.44 175.36
1777 136.86 110.79
1778 246.34 241.27
1778 149.12 147.98
1779 42.06 42.83
1779 95.07 98.34
1780 113.51 130.75
1780 102.14 97.07
1781 102.10 99.56
1781 83.60 87.69
1782 144.86 156.30
1782 160.04 159.71
1783 269.72 257.01
1783 148.86 147.71
1784 45.49 44.75
1784 70.00 89.20
1785 5534.51 4410.87
1785 11333.08 8101.56
1786 1568.97 549.19
1786 192.42 122.72
1787 118.49 167.81
1787 168.05 165.67
1788 336.31 313.34
1788 164.91 155.89
1789 61.75 54.19
1789 47.21 56.45
1790 108.36 115.36
1790 137.59 134.69
1791 111.03 114.84
1791 86.27 87.29
1792 65.54 72.57
1792 136.29 240.28
1793 5958.95 4822.66
1793 6125.62 3988.10
1794 6018.87 4356.01
1794 338.47 175.95
1795 111.71 124.32
1795 152.26 149.56
1796 131.67 121.14
1796 121.15 100.40
1797 64.03 65.69
1797 75.62 109.02
1798 292.19 309.99
1798 272.63 237.80
1799 90.07 85.07
1799 37.87 39.13
1800 71.03 73.21
1800 122.23 129.55
1801 123.56 125.49
1801 122.36 123.84
1802 75.92 70.24
1802 57.85 61.53
1803 250.12 277.71
1803 277.45 284.85
1804 139.21 105.90
1804 36.18 36.49
1805 66.05 68.14
1805 97.84 115.30
1806 119.99 121.19
1806 124.07 122.62
1807 94.20 83.72
1807 7065.95 3876.67
1808 9197.82 8214.22
1808 1425.72 1057.58
1809 401.45 248.70
1809 74.35 66.63
1810 71.96 77.24
1810 88.21 92.25
1811 114.03 120.03
1811 133.05 132.97
1812 110.25 103.61
1812 65.14 65.56
1813 198.58 205.44
1813 202.49 240.07
1814 213.32 206.73
1814 106.31 71.34
1815 48.76 55.51
1815 73.60 80.76
1816 104.20 107.31
1816 137.29 137.93
1817 127.38 121.04
1817 73.60 69.92
1818 195.14 198.04
1818 137.17 163.08
1819 213.58 215.23
1819 155.88 142.56
1820 54.38 47.53
1820 63.00 66.94
1821 102.65 107.86
1821 129.90 135.08
1822 139.86 135.29
1822 1379.35 98.37
1823 13129.65 11481.52
1823 3105.87 1785.65
1824 449.83 303.56
1824 259.22 192.84
1825 111.30 84.71
1825 71.21 73.69
1826 96.12 99.74
1826 99.99 119.94
1827 143.80 149.57
1827 112.91 96.13
1828 205.31 201.47
1828 99.52 100.62
1829 143.17 159.19
1829 180.51 187.63
1830 1197.19 138.22
1830 6600.24 5951.13
1831 1280.88 560.17
1831 105.51 97.26
1832 207.17 167.71
1832 150.65 136.56
1833 216.46 213.85
1833 114.47 107.46
1834 125.11 135.85
1835 126.52 156.51
1835 146.38 125.47
1836 126.17 110.71
1836 71.19 78.42
1837 76.43 71.13
1837 130.80 140.38
1838 144.16 145.14
1838 228.33 223.30
1839 109.82 108.05
1839 89.65 108.77
1840 113.00 114.50
1840 152.08 156.90
1841 131.59 136.51
1841 90.09 73.91
1842 90.25 81.62
1842 93.20 119.70
1843 140.49 143.75
1843 256.56 237.22
1844 117.43 111.71
1844 70.72 80.34
1845 111.66 110.54
1845 124.66 135.79
1846 125.35 126.32
1846 130.56 118.55
1847 94.28 92.82
1847 66.69 75.60
1848 138.53 137.06
1848 273.16 271.59
1849 127.16 124.49
1849 68.45 65.77
1850 95.19 104.97
1850 114.42 122.37
1851 114.89 123.30
1851 136.77 135.41
1852 119.26 99.64
1852 58.96 66.02
1853 4890.77 4095.54
1853 4080.59 2605.27
1854 6170.35 5204.93
1854 2813.36 1432.48
1855 218.61 131.96
1855 127.75 138.37
1856 103.16 104.02
1856 147.25 146.37
1857 146.22 146.74
1857 66.74 61.13
1858 101.37 110.76
1858 273.85 283.27
1859 173.77 164.41
1859 104.97 99.27
1860 77.90 90.06
1860 81.59 91.86
1861 103.98 99.04
1861 129.08 138.71
1862 127.07 133.42
1862 113.55 90.44
1863 74.33 88.95
1863 257.97 271.75
1864 184.61 182.07
1864 128.56 116.88
1865 65.92 68.40
1865 80.99 78.26
1866 104.25 103.38
1866 103.80 118.27
1867 124.63 131.75
1867 137.71 130.64
1868 4881.05 3738.19
1868 3993.25 2792.62
1869 483.47 328.95
1869 5457.47 4411.16
1870 3437.95 2119.84
1870 336.56 189.50
1871 260.15 112.52
1871 109.22 122.21
1872 111.43 119.17
1872 143.63 140.43
1873 124.70 113.05
1873 222.89 233.70
1874 169.26 189.41
1874 156.42 146.67
1875 78.76 70.59
1875 3357.85 2321.58
1876 4826.71 3987.86
1876 7774.82 5896.76
1877 2073.46 954.83
1877 330.47 180.63
1878 157.87 132.95
1878 299.48 251.38
1879 162.44 165.26
1879 175.98 166.84
1880 95.92 88.47
1880 99.95 108.66
1881 76.30 75.67
1881 79.29 74.31
1882 116.73 124.01
1882 98.19 109.81
1883 139.28 107.21
1883 6804.09 5658.27
1884 2184.97 1080.46
1884 268.02 232.35
1885 191.15 117.26
1885 108.58 118.62
1886 95.43 86.03
1886 67.94 75.99
1887 115.01 119.83
1887 108.31 100.54
1888 102.48 115.66
1888 241.42 248.03
1889 176.82 166.45
1889 146.23 161.48
1890 122.05 114.68
1890 92.49 93.59
1891 106.44 99.09
1891 67.59 66.34
1892 94.12 107.65
1892 113.30 116.05
1893 91.97 87.43
1893 233.25 240.06
1894 176.33 193.72
1894 151.44 135.60
1895 129.98 131.67
1895 93.77 95.67
1896 116.00 112.71
1896 83.04 73.85
1897 61.45 77.69
1897 108.10 114.63
1898 9338.60 7292.21
1898 12276.54 10337.30
1899 4398.07 1805.97
1899 563.11 288.11
1900 220.77 166.69
1900 126.74 124.82
1901 124.40 121.73
1901 105.74 97.85
1902 41.55 51.60
1902 110.24 111.48
1903 132.40 129.88
1903 181.16 191.22
1904 150.30 159.07
1904 203.43 211.02
1905 118.97 162.01
1905 17632.90 12931.17
1906 12807.43 10611.68
1906 4078.66 1816.79
1907 638.10 231.40
1907 124.71 138.01
1908 135.39 137.99
1908 194.14 184.75
1909 111.49 134.43
1909 177.19 190.82
1910 164.42 144.06
1910 101.67 108.51
1911 115.45 119.77
1911 118.54 111.23
1912 84.42 69.47
1912 68.28 83.92
1913 6489.69 5376.27
1913 2632.23 1311.05
1914 179.08 124.64
1914 174.66 198.41
1915 171.43 177.71
1915 137.77 108.39
1916 99.02 112.53
1916 132.78 131.07
1917 106.69 99.26
1917 63.52 68.80
1918 101.36 110.57
1918 244.55 234.14
1919 102.01 102.22
1919 115.62 129.10
1920 150.23 158.72
1920 5811.69 4634.20
1921 3005.00 1897.49
1921 516.37 241.79
1922 134.66 120.73
1922 84.89 86.49
1923 86.46 98.03
1923 254.22 253.21
1924 122.23 114.71
1924 119.56 118.46
1925 111.24 142.60
1925 136.27 147.85
1926 133.38 95.78
1926 130.08 131.34
1927 124.58 128.26
1927 70.21 67.74
1928 69.18 74.06
1928 248.42 253.11
1929 127.02 130.44
1929 127.71 121.63
1930 68.75 82.17
1930 130.59 135.94
1931 159.78 157.71
1931 122.96 130.27
1932 110.90 117.68
1932 100.68 79.84
1933 81.97 73.60
1933 227.90 242.07
1934 120.52 125.57
1934 144.19 134.34
1935 76.13 72.41
1935 96.30 121.19
1936 140.42 145.09
1936 139.65 128.75
1937 110.46 105.95
1937 127.19 118.84
1938 85.40 86.38
1938 198.57 210.95
1939 124.72 121.80
1939 156.91 154.58
1940 92.48 85.40
1940 51.71 70.18
1941 128.43 141.97
1941 144.53 143.00
1942 135.82 121.77
1942 120.13 128.45
1943 6359.62 5205.83
1943 2551.41 1410.11
1944 226.84 175.06
1944 184.16 193.15
1945 109.30 99.68
1945 44.24 50.06
1946 84.89 113.78
1946 151.31 142.35
1947 176.88 162.93
1947 119.05 121.68
1948 102.18 104.96
1948 202.14 204.56
1949 126.34 136.04
1949 158.90 162.14
1950 125.00 117.01
1950 46.77 41.62
1951 61.63 69.30
1951 129.34 148.84
1952 174.91 180.84
1952 131.48 121.67
1953 104.02 102.25
1953 213.44 209.04
1954 127.32 124.82
1954 145.09 156.26
1955 139.78 135.17
1955 60.81 55.38
1956 54.93 59.22
1956 79.57 101.79
1957 168.86 167.14
1957 149.21 148.76
1958 120.21 112.30
1958 232.05 222.58
1959 118.52 120.40
1959 127.41 138.97
1960 131.01 136.54
1960 90.85 71.82
1961 39.92 50.01
1961 75.49 73.18
1962 130.45 158.17
1962 150.94 144.82
1963 149.95 134.18
1963 231.72 234.83
1964 121.29 117.33
1964 120.26 123.36
1965 129.51 129.20
1965 6477.69 5346.90
1966 2275.95 1114.79
1966 203.86 114.49
1967 120.10 113.21
1967 190.83 188.03
1968 163.41 171.45
1968 243.23 234.61
1969 127.71 133.02
1969 141.88 129.79
1970 124.15 133.67
1970 117.21 118.88
1971 55.92 46.90
1971 56.87 64.86
1972 76.96 88.22
1972 149.68 159.87
1973 135.01 140.45
1973 277.90 268.27
1974 124.24 126.64
1974 170.95 159.33
1975 96.51 112.78
1975 112.61 120.72
1976 89.44 68.96
1976 40.98 51.64
1977 81.11 77.82
1977 127.24 134.89
1978 116.65 130.76
1978 268.50 284.09
1979 149.74 129.61
1979 184.91 182.22
1980 99.05 98.19
1980 99.10 104.43
1981 109.87 103.47
1981 40.99 36.96
1982 75.78 78.90
1982 109.56 122.06
1983 90.08 102.75
1983 250.78 247.24
1984 197.82 181.55
1984 171.60 178.99
1985 114.28 105.34
1985 74.50 88.25
1986 108.49 110.75
1986 66.56 52.03
1987 67.34 73.73
1987 78.33 94.94
1988 117.24 96.89
1988 235.31 254.25
1989 169.26 194.93
1989 198.80 172.16
1990 132.39 123.03
1990 73.78 70.95
1991 101.92 107.54
1991 85.91 78.87
1992 47.68 59.36
1992 77.89 72.95
1993 134.15 130.47
1993 195.40 209.60
1994 146.22 155.25
1994 233.73 226.85
1995 182.72 142.87
1995 4179.23 3539.45
1996 4194.79 2777.76
1996 8341.24 6425.36
1997 843.34 294.91
1997 143.12 97.52
1998 153.49 152.97
1998 212.61 219.68
1999 117.76 141.64
1999 200.83 226.61
2000 218.12 189.05
2000 93.98 85.86
2001 73.52 83.71
2001 89.48 89.82
2002 79.70 72.03
2002 80.76 80.07
2003 6360.10 5067.23
2003 2672.69 1624.99
2004 3467.49 2320.22
2004 5059.21 4237.34
2005 808.54 505.40
2005 183.84 194.67
2006 87.84 103.89
2006 100.84 104.18
2007 94.01 90.07
2007 71.02 79.38
2008 91.09 102.80
2008 245.32 229.09
2009 78.54 72.71
2009 158.61 185.28
2010 210.99 228.47
2010 1218.18 153.07
2011 6515.29 5907.47
2011 6331.45 4920.76
2012 3801.78 2062.73
2012 262.98 175.60
2013 130.58 105.41
2013 276.22 272.85
2014 91.99 88.07
2014 125.55 138.09
2015 203.91 214.95
2015 171.18 168.99
2016 119.68 105.22
2016 71.62 74.57
2017 74.50 79.19
2017 89.13 86.06
2018 94.49 96.48
2018 246.53 252.15
2019 88.71 87.87
2019 118.04 121.07
2020 152.94 184.83
2020 173.84 168.11
2021 156.99 147.18
2021 84.29 74.84
2022 69.79 74.69
2022 69.09 80.54
2023 94.33 94.31
2023 249.13 245.81
2024 103.39 97.35
2024 116.65 114.41
2025 1287.91 160.24
2025 6487.68 6134.25
2026 8645.88 6568.32
2026 1556.42 432.37
2027 73.97 70.86
2027 88.65 85.72
2028 104.28 101.79
2028 255.16 261.86
2029 119.53 112.01
2029 116.95 120.92
2030 132.14 133.18
2030 121.25 136.93
2031 144.23 151.31
2031 163.02 156.72
2032 72.78 63.38
2032 70.29 69.19
2033 81.45 88.26
2033 240.94 246.28
2034 128.50 124.20
2034 119.35 119.76
2035 137.59 138.70
2035 119.96 120.87
2036 103.95 137.36
2036 155.22 156.27
2037 127.92 93.67
2037 44.81 61.41
2038 78.76 80.12
2038 230.72 238.55
2039 144.85 137.62
2039 135.27 123.74
2040 135.96 140.42
2040 5987.49 5029.13
2041 2648.24 1443.08
2041 486.14 238.33
2042 231.03 176.86
2042 78.25 56.83
2043 73.88 82.85
2043 217.69 224.30
2044 156.97 150.03
2044 153.37 149.65
2045 138.56 141.30
2045 99.99 105.17
2046 84.76 76.86
2046 103.63 142.70
2047 145.05 146.83
2047 122.73 89.62
2048 43.77 56.51
2048 201.78 208.76
2049 164.48 164.38
2049 155.03 155.91
2050 146.60 142.12
2050 100.76 102.92
2051 102.04 93.59
2051 61.16 73.06
2052 154.26 159.23
2052 133.39 142.38
2053 63.11 46.15
2053 192.85 383.40
2054 167.76 1640.71
2054 219.05 7447.31
2055 243.23 9536.87
2055 6619.55 13753.19
2056 2250.98 1072.46
2056 328.80 89.62
2057 177.11 148.90
2057 151.68 135.57
2058 128.45 103.56
2058 184.97 188.70
2059 100.64 131.32
2059 194.90 168.70
2060 179.25 175.94
2060 110.89 109.53
2061 97.32 104.97
2061 55.36 55.72
2062 66.01 70.34
2062 144.72 156.33
2063 119.57 131.19
2063 192.04 180.68
2064 75.32 83.85
2064 215.38 210.06
2065 194.24 190.52
2065 120.67 121.01
2066 89.74 92.61
2066 146.25 160.98
2067 42143.94 32671.62
2067 86452.43 69091.48
2068 99659.47 101216.2
2068 99936.13 95020.62
2069 88087.84 87187.35
2069 78364.67 81575.91
2070 64849.34 62617.93
2070 56763.15 46197.20
2071 35686.57 21629.22
2071 20404.82 5525.37
2072 16349.33 2859.20
2072 17369.80 1992.90
2073 6422.54 1384.41
2073 9012.11 821.48
2074 3534.99 198.60
2074 1789.14 248.26
2075 221.13 205.25
2075 178.43 170.69
2076 83.83 87.55
2076 101.92 100.28
2077 63.77 66.12
2077 159.36 59.34
2078 7109.57 5696.95
2078 1882.25 1004.23
2079 132.55 162.80
2079 322.25 163.90
2080 272.87 250.04
2080 183.88 179.52
2081 94.60 92.37
2081 109.18 115.12
2082 66.00 68.63
2082 51.02 51.19
2083 63.08 68.65
2083 214.95 232.75
2084 106.85 110.21
2084 138.69 136.84
2085 226.70 242.72
2085 200.66 187.86
2086 113.06 103.23
2086 105.92 109.91
2087 69.86 65.80
2087 59.78 54.75
2088 54.07 58.68
2088 176.20 193.27
2089 2432.45 2389.10
2089 34788.92 29168.72
2090 61085.56 52007.08
2090 63161.11 54285.54
2091 59694.82 52496.83
2091 44768.92 33151.45
2092 27986.72 19198.34
2092 18596.07 10824.93
2093 7097.81 3364.99
2093 1294.97 570.66
2094 417.73 365.76
2094 446.09 274.41
2095 265.13 250.77
2095 252.13 221.80
2096 172.87 153.98
2096 101.70 102.51
2097 91.02 86.59
2097 74.15 75.35
2098 50.12 49.92
2098 161.27 162.42
2099 109.31 151.14
2099 241.35 164.48
2100 6741.69 386.61
2100 72596.56 6844.49
2101 81701.74 63495.61
2101 78829.85 77481.97
2102 105229.1 75877.11
2102 102587.9 83939.18
2103 92189.64 81714.13
2103 79318.06 77935.23
2104 65548.11 65712.55
2104 56928.43 47457.73
2105 34697.27 18540.35
2105 15211.70 3326.53
2106 2148.32 825.83
2106 2332.30 716.22
2107 846.00 359.36
2107 716.49 564.09
2108 579.83 146.36
2108 172.80 165.50
2109 28.30 29.00
2109 57.55 63.05
2110 135.29 164.85
2110 225.92 241.73
2111 12640.95 3896.20
2111 88674.61 58543.54
2112 80745.42 77063.33
2112 90570.24 74424.80
2113 83042.66 71134.48
2113 80848.28 81667.51
2114 57414.99 43089.95
2114 25095.80 9714.78
2115 8090.27 733.51
2115 4530.61 491.60
2116 788.33 412.54
2116 1110.68 222.03
2117 328.89 131.77
2117 90.84 76.73
2118 80.46 84.27
2118 507.10 487.72
2119 891.09 739.96
2119 1478.39 1182.96
2120 12604.37 3038.55
2120 84868.52 55681.29
2121 77657.11 72531.81
2121 91462.54 65326.06
2122 76528.49 69464.21
2122 62469.54 64002.81
2123 61820.07 59714.22
2123 46832.63 40012.67
2124 28350.64 16227.80
2124 19236.52 8924.90
2125 20442.66 12497.34
2125 32323.45 19525.66
2126 54093.63 41917.09
2126 68077.95 57458.65
2127 65751.87 56029.39
2127 45721.02 31123.93
2128 28301.14 19242.59
2128 38342.86 19565.90
2129 95583.55 70175.01
2129 79375.97 69196.59
2130 73459.90 70164.71
2130 62697.65 50349.88
2131 44511.67 33100.56
2131 22402.51 14393.50
2132 10402.10 8780.32
2132 5171.83 2271.31
2133 844.61 613.17
2133 1002.07 609.74
2134 374.87 172.85
2134 190.61 112.96
2135 104.72 106.61
2135 108.77 112.57
2136 144.71 147.09
2136 182.92 210.82
2137 220.38 230.12
2137 2174.91 774.84
2138 5923.14 5459.56
2138 1187.81 626.24
2139 130.63 92.92
2139 164.20 55.33
2140 62.22 64.90
2140 85.22 91.42
2141 130.47 136.45
2141 111.46 150.17
2142 243.04 226.54
2142 256.36 253.30
2143 113.85 102.28
2143 198.55 197.45
2144 72.31 76.18
2144 42.83 40.50
2145 56.22 58.55
2145 70.08 74.53
2146 99.70 121.69
2146 96.84 99.11
2147 233.53 252.68
2147 222.76 243.36
2148 194.34 143.91
2148 199.39 198.80
2149 73.06 152.21
2149 56.04 775.92
2150 107.84 5328.17
2150 127.33 9078.17
2151 102.89 6746.13
2151 146.66 5029.14
2152 198.46 2553.01
2152 1394.86 256.26
2153 6707.26 6119.33
2153 1098.65 663.24
2154 128.76 89.81
2154 120.95 71.58
2155 76.82 72.64
2155 75.04 72.03
2156 53.19 61.51
2156 112.75 119.42
2157 123.18 142.09
2157 192.36 202.78
2158 250.56 256.04
2158 271.09 242.99
2159 78.88 74.83
2159 67.50 63.14
2160 65.19 69.56
2160 79.61 79.84
2161 42.01 45.48
2161 89.86 102.96
2162 107.16 110.31
2162 161.67 173.49
2163 251.68 259.95
2163 295.68 294.27
2164 117.59 91.06
2164 72.10 72.76
2165 67.94 70.71
2165 78.50 78.52
2166 42.23 40.80
2166 69.90 81.72
2167 96.09 104.46
2167 980.05 173.60
2168 17190.51 14072.19
2168 7149.20 4835.36
2169 1020.80 1063.18
2169 513.80 218.92
2170 91.66 88.61
2170 85.58 86.33
2171 52.46 48.18
2171 53.30 65.52
2172 84.42 89.26
2172 147.17 151.17
2173 172.75 184.61
2173 331.83 332.02
2174 176.04 181.36
2174 112.92 89.77
2175 1163.81 100.64
2175 6683.89 6031.44
2176 1237.95 465.49
2176 299.41 83.91
2177 109.66 105.29
2177 149.73 154.14
2178 155.14 174.36
2178 299.63 318.18
2179 194.07 173.68
2179 153.50 149.01
2180 94.62 88.48
2180 80.08 78.55
2181 53.00 54.67
2181 26.35 28.34
2182 81.28 87.15
2182 4010.54 3180.19
2183 4563.72 3239.72
2183 821.20 558.15
2184 254.25 232.01
2184 4853.37 4114.15
2185 4143.24 2472.75
2185 387.36 231.94
2186 68.63 68.18
2186 38.56 36.21
2187 89.06 88.02
2187 88.05 99.99
2188 161.97 169.33
2188 246.60 262.17
2189 159.65 167.29
2189 207.67 189.25
2190 162.61 167.43
2190 115.48 103.09
2191 54.08 54.48
2191 24.76 23.64
2192 69.35 78.06
2192 63.34 71.27
2193 156.43 164.21
2193 238.70 242.60
2194 175.36 164.13
2194 175.72 203.35
2195 163.85 159.94
2195 158.18 139.93
2196 56.73 53.83
2196 25.88 24.84
2197 42.96 58.25
2197 1352.19 139.39
2198 6786.79 6030.60
2198 1074.55 685.80
2199 254.84 191.28
2199 205.02 163.31
2200 210.09 194.91
2200 173.14 179.81
2201 92.49 70.66
2201 26.01 26.73
2202 28.27 33.77
2202 82.19 79.73
2203 154.82 164.03
2203 184.42 213.64
2204 149.77 137.68
2204 165.61 158.01
2205 176.52 198.03
2205 171.15 163.85
2206 143.20 126.76
2206 31.67 27.24
2207 22.66 24.60
2207 76.04 81.23
2208 156.33 164.58
2208 150.88 153.28
2209 165.03 163.32
2209 153.82 165.92
2210 136.92 151.52
2210 214.17 204.66
2211 143.07 149.87
2211 62.48 39.64
2212 21.07 21.87
2212 1034.27 86.45
2213 6809.37 6093.29
2213 1294.29 652.50
2214 244.44 217.44
2214 4155.94 3347.19
2215 4790.05 3142.50
2215 670.55 515.19
2216 215.44 167.90
2216 118.97 98.95
2217 32.13 28.20
2217 70.47 73.17
2218 137.70 139.87
2218 155.12 155.83
2219 126.38 141.02
2219 132.94 124.61
2220 178.27 182.55
2220 170.81 185.14
2221 172.23 171.99
2221 98.11 103.55
2222 60.60 38.08
2222 39.57 49.09
2223 159.39 154.81
2223 137.08 140.12
2224 105.70 115.03
2224 141.14 143.15
2225 147.65 166.98
2225 174.93 171.71
2226 159.42 162.49
2226 126.74 110.33
2227 79.61 83.27
2227 9992.71 7385.04
2228 8310.86 7242.32
2228 7929.28 4690.81
2229 323.53 241.11
2229 279.85 160.61
2230 156.79 162.87
2230 190.21 183.86
2231 173.17 171.01
2231 123.25 134.84
2232 74.18 70.63
2232 73.04 58.18
2233 180.90 181.19
2233 99.43 114.42
2234 85.40 80.60
2234 133.56 141.56
2235 8047.08 5768.34
2235 12377.07 10573.42
2236 5792.87 2938.60
2236 792.27 449.96
2237 143.63 114.95
2237 77.96 88.43
2238 212.26 194.54
2238 75.79 84.39
2239 101.88 94.44
2240 114.93 127.12
2240 121.11 122.82
2241 176.71 177.40
2241 186.09 183.77
2242 130.63 125.58
2242 80.85 100.06
2243 12325.52 6864.57
2243 11370.34 11140.15
2244 2863.92 1263.13
2244 965.18 328.96
2245 7430.84 6133.75
2245 1386.20 552.49
2246 192.69 195.80
2246 207.37 214.95
2247 132.53 137.12
2247 89.30 74.90
2248 90.50 82.78
2248 184.20 206.74
2249 117.86 90.89
2249 112.14 113.08
2250 88.41 93.00
2250 3408.84 2587.23
2251 4775.34 3807.75
2251 1067.84 515.44
2252 349.27 140.32
2252 117.24 120.80
2253 73.45 82.75
2253 180.77 170.13
2254 153.65 152.22
2254 112.53 112.54
2255 80.64 85.96
2255 98.54 108.12
2256 146.50 143.49
2256 186.87 190.58
2257 141.83 146.15
2257 99.56 104.89
2258 71.49 58.48
2258 175.21 192.95
2259 128.64 137.60
2259 112.66 113.23
2260 92.91 83.27
2260 110.54 105.15
2261 124.68 140.55
2261 172.98 181.19
2262 140.45 136.48
2262 110.88 104.76
2263 89.31 80.85
2263 153.26 164.16
2264 122.93 123.64
2264 110.86 120.70
2265 124.06 105.62
2265 104.38 110.87
2266 117.41 120.24
2266 156.81 161.21
2267 159.19 151.80
2267 106.05 111.04
2268 94.16 97.93
2268 170.43 159.24
2269 77.97 106.98
2269 103.38 99.59
2270 166.31 147.59
2270 98.15 97.47
2271 105.22 116.44
2271 161.84 155.59
2272 154.25 163.38
2272 97.11 100.85
2273 4151.72 3276.34
2273 7943.47 6033.81
2274 5940.23 3717.29
2274 318.88 224.00
2275 224.96 183.02
2275 137.88 121.20
2276 124.16 121.14
2276 159.15 173.80
2277 139.18 148.21
2277 107.97 107.88
2278 99.74 97.40
2278 213.30 212.31
2279 48.32 45.67
2279 101.91 123.96
2280 129.27 133.75
2280 3830.57 3225.69
2281 4536.69 3153.93
2281 739.64 463.39
2282 276.56 156.43
2282 136.53 135.17
2283 110.18 110.69
2283 216.63 223.36
2284 74.72 58.76
2284 73.95 83.60
2285 122.30 138.10
2285 141.84 147.54
2286 172.45 151.00
2286 111.63 128.89
2287 133.85 121.25
2287 121.06 122.94
2288 14646.33 11659.72
2288 10386.46 6288.48
2289 1777.88 1480.14
2289 402.93 132.70
2290 184.37 112.34
2290 174.53 143.39
2291 197.32 199.00
2291 117.55 109.45
2292 143.99 144.74
2292 115.14 121.57
2293 81.97 87.73
2293 206.62 215.97
2294 107.79 101.37
2294 69.34 72.36
2295 67.59 66.19
2295 154.06 165.98
2296 163.68 177.38
2296 169.69 141.11
2297 135.79 143.96
2297 98.10 109.38
2298 88.88 85.15
2298 201.64 201.25
2299 98.31 104.76
2299 75.91 72.21
2300 92.86 82.24
2300 104.03 125.91
2301 163.63 160.87
2301 199.80 195.80
2302 121.06 129.22
2302 98.40 93.36
2303 103.16 96.66
2303 186.90 197.67
2304 84.75 94.91
2304 106.86 89.56
2305 94.58 90.78
2305 85.69 96.22
2306 146.12 163.73
2306 191.60 189.75
2307 137.23 126.54
2307 110.51 106.82
2308 103.39 101.78
2308 177.93 187.73
2309 89.56 81.51
2309 92.73 105.82
2310 110.59 102.97
2310 6669.46 5349.84
2311 2249.56 1171.54
2311 614.66 304.03
2312 150.65 158.00
2312 1936.67 398.33
2313 6271.16 5944.51
2313 1151.77 537.80
2314 143.21 89.63
2314 102.14 111.01
2315 137.31 136.12
2315 97.37 84.00
2316 119.17 113.40
2316 183.18 215.21
2317 146.45 133.87
2317 156.37 160.12
2318 5106.18 4402.73
2318 11651.31 8132.53
2319 818.87 580.30
2319 268.90 149.56
2320 172.30 155.08
2320 134.21 119.35
2321 131.70 126.34
2321 142.32 159.13
2322 175.13 169.15
2322 126.26 147.65
2323 138.69 118.99
2323 206.91 207.92
2324 46.77 45.00
2324 71.57 88.33
2325 93.26 99.38
2325 10532.59 8435.08
2326 6282.36 4315.41
2326 1306.73 389.67
2327 382.43 179.71
2327 137.46 136.06
2328 174.38 169.31
2328 211.67 209.00
2329 60.12 52.76
2329 51.20 68.05
2330 89.56 89.40
2330 150.50 144.65
2331 121.14 134.20
2331 152.04 146.15
2332 137.29 137.61
2332 117.85 130.92
2333 133.37 149.61
2333 250.48 223.78
2334 75.91 71.22
2334 44.72 43.64
2335 80.89 87.77
2335 125.39 149.92
2336 127.11 120.04
2336 155.36 150.46
2337 144.37 142.43
2337 89.30 103.50
2338 124.77 120.32
2338 277.99 277.59
2339 100.76 84.42
2339 38.92 40.07
2340 47.81 72.53
2340 5763.65 4813.47
2341 2957.04 1765.82
2341 2782.06 1179.93
2342 5829.94 5359.65
2342 816.90 429.63
2343 140.52 132.54
2343 292.93 298.75
2344 139.07 123.41
2344 51.94 43.38
2345 41.59 43.59
2345 93.68 104.53
2346 149.04 161.84
2346 177.65 172.41
2347 168.32 162.33
2347 94.24 93.93
2348 4992.56 4074.00
2348 3847.53 2624.24
2349 321.24 237.94
2349 585.56 100.30
2350 6928.64 5899.42
2350 1598.03 645.40
2351 173.21 166.93
2351 224.62 217.43
2352 188.34 182.81
2352 118.80 104.93
2353 69.70 74.69
2353 225.37 264.07
2354 126.73 109.32
2354 141.66 125.56
2355 35.75 35.29
2355 34.63 40.50
2356 140.10 142.48
2356 191.02 207.53
2357 171.62 171.85
2357 133.04 119.90
2358 75.80 74.39
2358 175.86 190.74
2359 161.37 153.39
2359 117.28 137.83
2360 73.31 46.41
2360 31.76 32.64
2361 105.79 131.04
2361 159.18 170.50
2362 199.11 184.95
2362 157.63 144.71
2363 5283.02 4262.42
2363 3485.66 2290.37
2364 333.99 245.25
2364 220.32 130.68
2365 6686.08 5484.91
2365 2433.23 1158.09
2366 175.03 137.19
2366 195.52 182.90
2367 233.82 227.67
2367 166.11 166.19
2368 87.85 79.81
2368 195.93 195.03
2369 83.86 105.52
2369 129.44 124.61
2370 108.67 118.21
2370 4652.14 4031.17
2371 4074.64 2344.98
2371 559.58 341.89
2372 207.74 230.66
2372 203.42 183.56
2373 109.93 97.46
2373 210.84 209.16
2374 63.73 71.91
2374 99.26 118.97
2375 119.04 107.59
2375 94.29 90.91
2376 41.42 36.00
2376 130.17 156.91
2377 193.61 189.35
2377 205.96 198.72
2378 10400.33 8272.45
2378 6666.21 4439.45
2379 921.83 402.74
2379 467.27 127.00
2380 131.74 132.99
2380 99.19 92.69
2381 80.20 63.15
2381 115.86 120.45
2382 180.81 193.37
2382 174.97 202.71
2383 156.98 130.49
2383 211.21 210.19
2384 63.16 64.36
2384 86.85 92.15
2385 75.84 80.85
2385 120.66 109.79
2386 73.13 86.39
2386 110.60 108.38
2387 153.07 172.55
2387 170.81 168.09
2388 189.26 176.12
2388 219.92 216.51
2389 73.64 67.15
2389 79.10 81.86
2390 79.60 78.61
2390 94.02 118.39
2391 67.11 55.99
2391 123.67 123.00
2392 139.39 142.82
2392 180.83 181.32
2393 18278.30 12256.54
2393 13843.20 12265.48
2394 10765.15 7741.57
2394 1131.27 286.33
2395 176.74 209.62
2395 71.85 84.12
2396 118.06 101.43
2396 101.91 121.00
2397 168.10 154.15
2397 158.34 178.23
2398 151.19 154.39
2398 266.55 250.00
2399 118.81 114.56
2399 68.19 73.38
2400 73.48 80.88
2400 64.42 51.75
2401 89.74 107.06
2401 90.17 82.48
2402 176.80 181.91
2402 129.69 141.70
2403 166.31 159.29
2403 284.55 283.67
2404 114.06 116.05
2404 69.82 67.15
2405 72.95 72.79
2405 79.17 75.13
2406 60.94 72.15
2406 105.18 106.58
2407 145.90 166.47
2407 152.47 134.61
2408 150.19 169.33
2408 268.77 273.40
2409 135.91 121.12
2409 87.84 77.66
2410 76.94 78.37
2410 77.81 77.07
2411 47.81 56.26
2411 82.19 92.95
2412 138.91 137.46
2412 165.72 168.56
2413 120.98 128.55
2413 283.99 274.97
2414 142.61 146.64
2414 116.64 100.24
2415 68.67 71.17
2415 73.30 80.06
2416 60.59 50.65
2416 76.82 78.41
2417 112.17 138.15
2417 152.53 151.79
2418 146.70 130.49
2418 271.29 284.07
2419 138.35 140.28
2419 141.03 127.12
2420 81.49 73.78
2420 63.47 70.37
2421 69.82 65.82
2421 73.94 77.32
2422 78.70 88.10
2422 1386.11 180.54
2423 18130.54 14927.19
2423 6473.21 4251.22
2424 788.03 435.47
2424 666.61 187.46
2425 127.37 103.00
2425 72.65 65.94
2426 84.69 77.76
2426 71.79 77.41
2427 93.52 89.25
2427 128.79 156.06
2428 114.22 114.34
2428 295.28 292.29
2429 148.52 154.35
2429 154.48 159.22
2430 113.99 103.07
2430 7497.26 4529.17
2431 8698.88 7618.52
2431 1193.23 810.43
2432 243.83 122.71
2432 154.92 127.11
2433 157.28 144.87
2433 272.05 293.81
2434 158.63 145.78
2434 128.98 140.12
2435 147.44 133.00
2435 87.77 82.82
2436 58.96 61.71
2436 90.07 87.28
2437 107.20 110.82
2437 74.84 80.80
2438 124.19 140.46
2438 237.96 235.81
2439 165.86 172.35
2439 141.33 134.52
2440 159.69 157.48
2440 105.78 94.27
2441 65.48 62.31
2441 81.87 88.30
2442 98.78 105.02
2442 82.35 76.28
2443 96.52 107.57
2443 247.89 250.62
2444 134.80 151.21
2444 161.63 148.40
2445 1343.30 203.81
2445 6906.72 6078.25
2446 986.64 463.47
2446 324.98 106.14
2447 244.87 111.10
2447 3642.40 2531.83
2448 4757.44 3711.36
2448 1011.85 637.29
2449 181.76 160.75
2449 172.40 186.34
2450 172.80 164.68
2450 145.12 145.99
2451 94.03 85.76
2451 69.02 71.20
2452 109.21 104.91
2452 105.36 102.86
2453 86.99 90.44
2453 192.70 194.96
2454 150.49 167.52
2454 113.34 127.02
2455 176.01 178.60
2455 161.63 147.93
2456 105.52 99.23
2456 77.94 72.30
2457 111.14 115.19
2457 99.52 102.99
2458 85.54 87.05
2458 202.21 193.87
2459 97.63 121.85
2459 137.90 125.08
2460 4593.33 2751.20
2460 14958.80 13375.40
2461 5468.55 3156.93
2461 1306.23 353.15
2462 174.94 153.10
2462 134.06 111.47
2463 90.94 93.11
2463 222.06 213.70
2464 73.42 87.65
2464 131.93 145.37
2465 105.62 114.28
2465 193.46 188.27
2466 157.82 138.59
2466 106.02 109.19
2467 93.35 101.79
2467 106.22 99.33
2468 84.28 86.65
2468 218.77 220.46
2469 66.31 68.92
2469 106.35 117.06
2470 125.22 120.58
2470 159.63 180.37
2471 177.07 167.97
2471 105.48 105.45
2472 105.44 95.99
2472 119.29 117.39
2473 76.13 83.54
2473 219.31 215.68
2474 68.87 71.74
2474 100.89 103.35
2475 97.12 115.48
2475 128.54 134.11
2476 189.80 196.40
2476 131.87 113.09
2477 126.76 114.90
2477 122.00 121.76
2478 64.58 70.93
2478 223.33 221.39
2479 72.95 68.91
2479 540.30 583.03
2480 1259.33 1056.86
2480 1444.75 1264.95
2481 1364.86 1180.13
2481 1126.76 794.14
2482 745.49 595.41
2482 482.37 455.53
2483 7158.84 5492.24
2483 2896.99 2106.49
2484 1041.11 913.53
2484 1032.13 764.48
2485 5388.62 4323.69
2485 7018.71 5373.95
2486 5035.58 4503.28
2486 12819.55 10151.93
2487 21479.60 18374.90
2487 38576.40 31355.84
2488 62710.66 50913.62
2488 77495.25 61758.97
2489 73346.16 57619.68
2489 74961.13 65668.11
2490 69506.91 71098.31
2490 58064.24 53453.82
2491 32197.66 22947.51
2491 18135.03 6948.07
2492 8119.07 3061.12
2492 11098.82 4134.74
2493 17542.03 13066.62
2493 22108.75 14254.19
2494 25530.09 19879.76
2494 21085.18 15495.34
2495 30922.49 24172.34
2495 29887.10 21279.45
2496 5235.66 2119.42
2496 1384.72 439.98
2497 642.28 621.60
2497 3458.34 1586.82
2498 6321.18 5094.84
2498 571.18 283.76
2499 146.57 156.61
2499 95.69 88.67
2500 2924.02 1942.40
2500 11622.72 9712.88
2501 2758.65 1346.36
2501 606.34 211.51
2502 215.67 175.43
2502 258.15 228.10
2503 116.45 115.49
2503 205.47 204.02
2504 99.10 115.14
2504 99.61 89.71
2505 105.45 110.15
2505 68.45 71.55
2506 79.39 86.03
2506 71.92 88.32
2507 197.09 184.59
2507 197.69 235.59
2508 147.23 123.78
2508 219.45 204.92
2509 66.91 82.22
2509 20259.31 17054.03
2510 41352.92 35477.70
2510 49474.60 43503.03
2511 52570.55 50361.28
2511 45028.18 39044.23
2512 37517.57 33628.51
2512 22480.65 15771.38
2513 3695.79 966.44
2513 4597.19 611.30
2514 2600.43 259.96
2514 762.59 316.59
2515 202.84 145.21
2515 299.70 107.12
2516 64.30 66.50
2516 81.71 75.25
2517 107.54 125.60
2517 183.43 179.16
2518 181.82 204.77
2518 243.12 228.29
2519 399.90 191.77
2519 1941.79 200.70
2520 1797.18 2027.60
2520 6952.08 2058.67
2521 59615.26 16436.74
2521 74432.78 43277.21
2522 58057.88 67767.25
2522 77880.62 63295.67
2523 90937.77 77652.62
2523 86351.28 70728.44
2524 70469.35 66752.75
2524 62002.18 61365.52
2525 56413.67 55008.88
2525 47184.40 44729.54
2526 32145.24 25392.05
2526 24190.60 15652.76
2527 14481.08 6361.76
2527 5124.20 1846.03
2528 2781.62 657.70
2528 2344.54 709.61
2529 337.65 233.47
2529 199.78 121.50
2530 166.01 134.45
2530 138.80 137.55
2531 84.05 77.78
2531 74.51 82.46
2532 86.35 90.94
2532 118.49 110.86
2533 105.07 127.27
2533 275.40 286.44
2534 139.62 138.58
2534 136.31 117.07
2535 1462.45 167.67
2535 12592.21 11012.16
2536 10833.17 7790.37
2536 1653.36 527.41
2537 145.19 104.38
2537 146.98 144.33
2538 106.16 115.89
2538 252.84 271.86
2539 151.62 138.97
2539 159.26 160.05
2540 155.01 152.76
2540 97.42 101.27
2541 96.48 93.53
2541 66.90 63.55
2542 99.96 97.10
2542 3805.20 2854.59
2543 11237.57 8907.20
2543 2285.20 1359.19
2544 275.97 260.62
2544 13660.57 12178.21
2545 53267.70 44393.08
2545 58127.65 45772.38
2546 54261.52 45588.00


==> figures/prototype-experiments/traffic_runtime2500_n4100_f1025_Tcp300_3.238.227.12.txt <==
t rx tx
0 1.35 4.37
1 0.26 0.29
1 0.13 0.62
2 0.39 1.49
2 6.91 5.57
3 674.69 795.27
3 4856.84 4816.25
4 730.28 783.25
4 1135.45 1095.87
5 556.67 477.40
5 210.37 142.28
6 754.15 876.57
6 2374.75 2278.07
7 260.44 279.66
7 253.54 223.99
8 464.04 514.35
8 1953.27 2013.67
9 207.65 176.70
9 467.66 397.06
10 654.86 673.15
10 938.39 1155.87
11 170.05 124.53
11 4470.00 4568.38
12 66607.13 69992.13
12 93814.98 103548.4
13 11601.27 2863.90
13 3048.64 2311.83
14 720.96 881.27
14 2786.01 2345.79
15 1460.67 435.54
15 121508.1 163451.6
16 212552.8 229660.5
16 228745.2 235659.5
17 229661.6 226899.8
17 213531.9 187811.9
18 188328.9 152509.4
18 173178.8 178019.8
19 137447.6 151109.1
19 123723.2 159773.9
20 100777.4 144420.1
20 110385.2 155344.4
21 119346.2 165806.3
21 141794.3 184309.8
22 136209.1 211178.4
22 94560.56 111205.3
23 79281.35 52055.46
23 102646.5 108959.2
24 55618.53 33273.13
24 359662.1 442455.9
25 165255.4 175382.7
25 147243.9 130834.0
26 147219.4 126306.4
26 147441.5 117777.4
27 136308.7 135270.5
27 103742.7 103726.9
28 108002.3 125373.2
28 126936.1 200627.5
29 74607.09 71917.48
29 15891.34 31656.34
30 7425.16 3398.97
30 1463.67 2277.87
31 31504.17 61812.88
31 12943.06 8614.51
32 128.76 1255.76
32 178595.6 280630.0
33 136005.0 172409.6
33 132580.7 147874.9
34 139016.2 155187.0
34 143632.6 125085.5
35 133396.4 108831.1
35 121059.5 108661.6
36 105954.3 116232.2
36 128469.2 192574.2
37 44033.18 54698.25
37 2000.55 22833.77
38 3423.35 6397.50
38 18271.20 31217.20
39 1157.96 616.99
39 125.13 365.38
40 153.57 182.20
40 375.52 283.63
41 92524.69 70761.67
41 223044.6 297386.6
42 116975.6 139170.0
42 131854.9 129226.9
43 135136.3 124598.2
43 129295.1 120761.5
44 128258.1 110579.3
44 119140.0 103847.2
45 79576.12 91698.44
45 105595.7 148469.4
46 76220.57 120537.4
46 18249.26 42293.89
47 940.00 9439.55
47 1513.67 2559.61
48 882.80 2022.40
48 1161.40 1826.32
49 296.48 301.43
49 24532.72 27253.12
50 141200.8 247440.5
50 37291.74 36803.87
51 10144.21 4876.03
51 3660.90 10404.53
52 1442.68 10733.66
52 188.45 3912.18
53 138.88 780.89
53 45861.39 68447.21
54 5543.61 3589.54
54 138.76 48.11
55 137.21 143.61
55 194.97 224.30
56 215.63 159.69
56 28.16 57.66
57 159.12 165.44
57 80.23 50.41
58 101.84 97.72
58 944.77 944.89
59 196.94 246.32
59 94.70 57.83
60 100.84 100.94
60 86.86 120.67
61 273.85 231.94
61 12085.13 20748.09
62 6841.75 3002.09
62 221.98 134.83
63 143.23 134.27
63 964.70 961.08
64 144.16 196.52
64 176.77 142.69
65 93.28 97.15
65 44.50 60.67
66 313.97 289.25
66 27.85 16.43
67 43.65 66.04
67 151.67 146.16
68 157.90 137.28
68 16688.24 18802.16
69 83.09 126.25
69 260.00 230.51
70 76.28 96.06
70 61.49 49.96
71 303.12 319.63
71 99.55 56.30
72 5.42 29.75
72 139.23 142.35
73 224.62 200.05
73 914.37 911.23
74 17.55 35.95
74 285.24 273.60
75 29.10 46.38
75 78.73 61.51
76 158.31 206.95
76 191.93 138.92
77 5.92 4.07
77 71.33 103.25
78 283.30 258.38
78 907.68 900.64
79 9.01 8.79
79 286.60 289.81
80 3.99 15.17
80 100.98 89.98
81 105.40 129.58
81 233.05 209.10
82 14.20 9.20
82 22.57 45.65
83 315.60 315.28
83 39844.38 61413.64
84 11879.45 9960.35
84 860.82 458.45
85 11.11 11.20
85 138.44 139.94
86 101.60 124.50
86 277.47 255.07
87 28.69 17.31
87 0.64 11.75
88 285.91 300.26
88 964.16 942.78
89 22.49 18.90
89 283.18 291.79
90 5.54 3.66
90 102.59 106.90
91 31.80 55.25
91 249.27 252.95
92 84.66 47.52
92 2.23 0.76
93 250.47 280.27
93 981.21 962.31
94 39.09 26.84
94 274.28 280.15
95 14.51 13.17
95 91.76 97.08
96 14.33 21.73
96 170.73 205.81
97 179.27 129.50
97 7.51 4.50
98 211.28 238.42
98 54852.81 67112.89
99 5723.61 3601.94
99 446.89 386.40
100 57.58 45.98
100 132.12 147.98
101 75.50 55.85
101 171.66 202.46
102 232.34 202.50
102 16.61 10.85
103 220.97 225.95
103 899.23 930.00
104 144.18 116.32
104 216.17 257.16
105 99.04 58.69
105 48.66 65.31
106 55340.35 67534.19
106 23160.93 27490.57
107 1064.34 806.75
107 76.75 502.14
108 317.01 338.59
108 864.06 880.42
109 201.25 178.93
109 194.17 226.94
110 176.23 134.17
110 16.14 32.52
111 93.55 75.63
111 83.30 96.90
112 178.75 192.91
112 97.58 63.80
113 251.44 248.94
113 785.84 803.98
114 187.70 189.27
114 131.83 150.96
115 245.01 207.96
115 1.33 8.70
116 108.01 97.25
116 32.70 60.62
117 160.21 163.32
117 151.66 120.28
118 268.61 264.91
118 755.43 760.71
119 108.19 142.73
119 151.76 139.39
120 299.87 273.72
120 1.97 1.24
121 105.74 104.25
121 4.16 19.60
122 136.41 146.13
122 191.43 168.25
123 291.87 289.28
123 714.00 721.29
124 52.95 77.86
124 173.06 159.37
125 322.38 312.71
125 6.56 3.85
126 99.31 103.45
126 7.08 5.27
127 110.77 121.47
127 190.08 193.78
128 337.37 319.57
128 690.98 698.01
129 47.72 48.96
129 137.38 158.31
130 360.12 341.21
130 16.01 12.77
131 90.17 95.35
131 16.91 10.55
132 104.32 110.09
132 140.12 160.24
133 396.94 372.81
133 678.87 684.89
134 53.95 48.30
134 49.53 92.27
135 430.04 405.79
135 33.86 20.81
136 67.34 79.50
136 39.40 26.81
137 87.33 100.20
137 124.23 127.27
138 430.84 416.78
138 672.95 677.93
139 59.95 55.00
139 1.76 23.34
140 438.92 443.88
140 68.32 48.06
141 36.56 53.76
141 74.45 57.21
142 38.28 64.18
142 129.70 125.57
143 470.28 454.29
143 15899.18 24199.14
144 479.74 77.95
144 13.40 16.65
145 402.59 475.82
145 161.43 107.84
146 29.50 35.73
146 124.94 115.08
147 5.97 20.61
147 124.96 128.00
148 472.54 475.60
148 719.28 695.54
149 79.86 71.84
149 0.13 0.29
150 221.53 308.43
150 271.36 205.45
151 37.17 27.05
151 110.76 103.76
152 1.80 4.29
152 110.68 114.88
153 455.77 459.91
153 737.45 724.78
154 91.80 84.53
154 0.13 0.29
155 126.91 177.72
155 321.70 299.49
156 72.05 51.68
156 109.90 108.05
157 5.84 4.46
157 105.56 107.23
158 462.29 460.87
158 53288.86 69121.21
159 2582.18 335.88
159 79.48 21.29
160 140.63 200.56
160 350.80 354.59
161 193.25 177.15
161 135.75 126.81
162 18.06 10.75
162 93.65 102.74
163 461.73 467.86
163 697.17 706.14
164 148.43 126.53
164 2.92 3.47
165 11.42 33.62
165 284.20 316.63
166 18595.39 18174.63
166 143.98 133.40
167 47.55 31.51
167 64.74 85.74
168 515.14 516.30
168 685.54 685.14
169 199.91 178.39
169 7.96 7.66
170 1.46 2.58
170 283.11 301.00
171 149.67 172.83
171 136.59 125.85
172 61.97 42.97
172 9.06 25.69
173 478.46 476.58
173 677.64 673.54
174 207.20 205.74
174 17.47 11.37
175 0.39 0.82
175 278.95 290.36
176 55.35 95.45
177 178.51 163.48
177 110.47 86.91
178 2.19 4.46
178 483.92 483.93
179 664.60 668.80
179 194.73 199.44
180 33.43 23.29
180 1.72 2.72
181 273.29 280.32
181 7.04 30.44
182 183.08 184.97
182 151.35 128.19
183 6.82 4.58
183 489.45 494.41
184 628.05 638.99
184 173.92 180.07
185 73.85 54.71
185 4.85 4.83
186 263.63 271.61
186 14.63 10.40
187 132.26 163.10
187 193.72 168.46
188 14.38 10.12
188 480.23 491.17
189 32491.74 55318.20
189 3706.61 1041.74
190 290.09 110.27
190 37.43 118.52
191 270.58 338.79
191 49.08 39.12
192 41.32 87.82
192 299.01 258.12
193 38.93 25.95
193 446.34 469.20
194 602.29 592.20
194 220.73 201.20
195 99.73 103.07
195 30.38 17.57
196 220.53 241.41
196 32806.05 47075.82
197 1110.00 296.56
197 309.28 727.60
198 104.00 180.23
198 451.87 535.20
199 627.92 616.06
199 268.63 245.32
200 70.97 85.90
200 55.57 39.23
201 133.64 174.49
201 157.57 123.96
202 0.13 0.29
202 175.59 219.66
203 156.81 112.52
203 421.10 418.07
204 15461.83 24181.18
204 883.07 294.16
205 38.20 46.51
205 120.54 104.97
206 83.09 114.53
206 242.12 214.00
207 6.15 8.02
207 62.15 127.02
208 261.37 207.47
208 441.89 433.22
209 601.08 599.05
209 235.69 244.09
210 33.77 29.33
210 107.19 99.84
211 7654.38 12586.13
211 8426.89 5850.16
212 14.24 11.04
212 45.73 64.67
213 267.43 272.27
213 520.30 496.29
214 594.30 602.43
214 202.13 216.44
215 80.89 55.91
215 88.45 97.93
216 34.29 27.51
216 286.77 289.93
217 3.60 2.22
217 0.26 7.38
218 173.34 205.91
218 1759.66 548.51
219 39445.56 47645.41
219 1705.72 320.82
220 124.76 105.80
220 78.41 103.75
221 91.97 66.70
221 310.57 332.78
222 7.69 5.96
222 9.46 7.52
223 106.77 135.05
223 601.94 585.99
224 535.11 549.39
224 257.17 235.01
225 117.12 110.63
225 13.72 29.95
226 12207.44 15140.39
226 40312.06 51911.33
227 2894.61 1005.98
227 79.18 1320.86
228 170.38 723.42
228 642.75 699.27
229 590.65 562.96
229 278.84 273.52
230 113.36 114.77
230 17.60 13.66
231 102.19 101.49
231 289.94 302.53
232 17.81 14.37
232 0.26 0.62
233 87.21 94.74
233 2694.84 559.73
234 72249.91 88706.10
234 3515.59 756.99
235 93.87 96.85
235 114.10 93.21
236 123.19 131.93
236 367.04 395.33
237 48.79 26.43
237 13.17 7.11
238 58.92 74.10
238 471.90 475.80
239 639.84 633.65
239 316.17 306.41
240 58.37 62.74
240 88.92 68.76
241 26.22 50.00
241 15820.47 23821.38
242 1025.58 277.90
242 22.09 207.49
243 45.53 99.49
243 543.90 528.77
244 574.33 605.07
244 348.38 328.88
245 80.86 63.98
245 114.57 102.02
246 0.99 12.78
246 205.06 247.93
247 210.33 166.24
247 0.39 0.62
248 2.92 14.58
248 528.85 518.97
249 471.31 513.36
249 356.59 344.72
250 137.64 103.96
250 120.08 114.27
251 5.45 1.62
251 136.22 167.45
252 268.41 245.36
252 2.06 1.35
253 0.13 2.61
253 526.29 525.84
254 444.52 459.28
254 322.55 330.86
255 182.93 158.16
255 101.37 110.78
256 29.78 14.80
256 17472.37 23681.92
257 786.86 386.84
257 28.32 375.56
258 24.53 210.78
258 568.10 613.40
259 451.41 450.06
259 262.16 292.01
260 242.70 205.73
260 82.44 89.41
261 73.94 50.41
261 11.89 33.32
262 379.12 375.85
262 18.67 14.77
263 0.39 0.29
263 518.18 518.90
264 32913.12 47456.47
264 1201.44 264.39
265 297.83 269.50
265 113.97 107.32
266 122.59 96.99
266 19.56 23.32
267 396.67 406.30
267 32.68 24.88
268 0.60 0.76
268 504.40 515.81
269 459.97 451.63
269 181.24 180.58
270 203.39 243.27
270 137.24 101.94
271 130.20 116.46
271 16189.53 23574.89
272 1203.08 471.97
272 68.82 189.07
273 17.27 9.67
273 516.79 540.45
274 496.61 476.19
274 198.51 195.48
275 75.67 138.48
275 242.19 189.34
276 141.83 129.85
276 21.03 11.84
277 292.46 332.32
277 109.23 83.45
278 8.73 7.46
278 441.99 455.82
279 519.04 501.92
279 190.35 188.14
280 7.12 36.43
280 275.76 256.47
281 135.55 136.60
281 59.90 36.83
282 244.10 278.86
282 141.05 120.35
283 17.94 11.54
283 428.49 435.33
284 525.22 523.05
284 191.39 185.58
285 0.13 3.04
285 216.90 248.11
286 154.50 137.67
286 31422.71 46937.16
287 2211.33 782.39
287 235.12 586.71
288 47.89 92.43
288 469.23 476.27
289 533.25 532.85
289 222.43 225.52
290 0.99 0.42
290 142.05 178.47
291 181.92 168.87
291 148.30 117.22
292 105.40 153.75
292 244.06 218.93
293 63.35 44.11
293 10080.18 21684.10
294 6797.77 2881.49
294 367.67 239.76
295 6.59 6.36
295 100.17 134.54
296 208.69 192.15
296 215.03 202.96
297 66.00 85.13
297 252.88 257.96
298 104.70 86.36
298 445.66 438.95
299 489.99 506.38
299 229.54 214.19
300 0.73 0.42
300 25.32 47.64
301 2936.43 5322.23
301 31456.35 42194.78
302 998.42 662.62
302 318.07 1015.09
303 122.81 121.97
303 495.72 489.65
304 465.05 485.10
304 277.67 253.32
305 3.23 1.41
305 3.26 15.66
306 139.21 150.53
306 210.49 208.85
307 118.53 94.32
307 279.64 281.22
308 89.40 98.10
308 474.21 461.74
309 34340.60 47005.76
309 2957.19 931.39
310 38.63 9.24
310 21.63 74.77
311 129.76 134.66
311 200.49 225.21
312 186.48 151.32
312 293.17 289.30
313 43.39 62.87
313 522.30 501.67
314 385.24 402.40
314 337.83 311.13
315 2.87 4.68
315 0.13 0.29
316 101.83 106.64
316 90.98 127.59
317 235.67 207.48
317 308.22 298.64
318 21.29 32.56
318 535.32 524.67
319 377.03 384.61
319 345.32 332.38
320 3.35 2.78
320 0.13 0.29
321 72.06 89.80
321 57.58 66.90
322 254.17 245.20
322 332.70 327.18
323 29.53 24.74
323 529.57 528.31
324 371.15 377.71
324 348.90 340.64
325 6.47 4.69
325 0.13 0.29
326 27.81 51.15
326 82.78 70.41
327 188.95 224.33
327 377.45 358.25
328 60.86 37.93
328 503.63 515.69
329 375.22 377.73
329 359.25 346.75
330 12.66 9.90
330 0.39 2.17
331 4.08 15.51
331 15172.19 23535.70
332 1201.37 290.33
332 417.63 571.68
333 165.07 122.08
333 489.49 560.30
334 426.79 417.87
334 395.66 386.07
335 30.47 21.33
335 2.11 0.94
336 0.26 3.02
336 109.30 106.89
337 35.02 64.25
337 345.93 377.91
338 258.22 203.69
338 449.90 452.21
339 49358.45 70398.35
339 3007.82 889.93
340 66.62 41.67
340 30.25 113.65
341 11.49 16.58
341 136.65 238.77
342 24.81 24.62
342 251.88 298.89
343 357.86 315.03
343 468.49 457.58
344 367.22 391.72
344 377.88 364.21
345 91.41 72.72
345 0.99 0.76
346 0.51 3.00
346 75.45 90.12
347 37.47 23.11
347 159.44 199.73
348 415.93 396.25
348 488.53 476.72
349 310.70 346.04
349 404.43 381.17
350 113.46 98.21
350 1.33 3.45
351 0.34 0.70
351 32.15 52.48
352 78.71 59.55
352 70.51 110.71
353 447.36 436.47
353 12725.44 22187.74
354 38804.62 49141.87
354 1474.54 648.40
355 140.15 126.99
355 25.00 22.53
356 19.08 18.10
356 23.35 39.80
357 125.22 116.98
357 39.23 55.19
358 441.60 456.74
358 559.77 545.77
359 279.34 290.96
359 458.57 445.22
360 147.19 135.04
360 7.34 4.97
361 0.26 0.62
361 34937.38 47122.39
362 1427.97 471.87
362 62.38 496.77
363 435.71 521.90
363 605.76 664.34
364 285.77 291.70
364 473.82 472.22
365 164.18 154.14
365 21.46 11.19
366 0.39 2.22
366 0.13 0.29
367 104.30 106.29
367 10.38 14.01
368 366.58 390.80
368 41774.37 57644.36
369 12267.87 9797.28
369 898.68 532.52
370 198.83 182.19
370 119.45 148.22
371 12.43 11.84
371 62.34 70.83
372 98.85 118.13
372 39.61 20.57
373 336.08 361.03
373 591.36 576.66
374 296.58 309.29
374 467.86 444.66
375 165.61 171.57
375 93.80 65.94
376 16365.94 21967.01
376 2751.89 1669.36
377 96.42 110.93
377 100.38 164.88
378 254.21 329.17
378 676.95 646.44
379 291.42 297.49
379 502.46 474.60
380 129.61 148.43
380 144.06 114.74
381 3.78 2.42
381 0.90 3.27
382 8.54 23.90
382 103.42 86.72
383 133.08 191.28
383 712.42 667.40
384 253.64 277.36
384 534.94 510.73
385 99.27 107.82
385 185.38 162.76
386 9.74 7.18
386 0.13 0.29
387 0.26 4.05
387 108.96 107.30
388 64.59 95.62
388 763.50 735.88
389 222.59 246.65
389 532.72 529.67
390 93.73 88.10
390 207.31 197.36
391 44182.04 65189.06
391 5004.76 1769.38
392 96.65 431.98
392 199.62 948.35
393 65.39 75.92
393 861.64 858.50
394 196.38 215.85
394 551.32 547.52
395 128.42 108.21
395 208.48 208.90
396 51.62 30.66
396 1.07 1.02
397 0.39 1.99
397 81.16 94.07
398 37.08 28.97
398 777.18 795.01
399 191.93 196.55
399 533.11 540.40
400 146.60 134.99
400 1095.05 1360.68
401 1043.25 1254.01
401 361.28 516.12
402 400.15 416.08
402 2718.75 3652.11
403 3312.27 4038.74
403 3343.36 3674.45
404 3201.10 4060.99
404 2619.39 3702.67
405 25046.52 32869.95
405 67605.37 90241.21
406 134523.3 178495.1
406 193285.3 236549.0
407 201125.1 231758.6
407 186641.7 192464.7
408 184235.1 139056.3
408 168223.7 141844.1
409 160750.4 109325.3
409 156792.9 109183.0
410 134999.8 90163.54
410 104835.8 78712.04
411 77162.60 90147.33
411 77445.85 136587.8
412 110029.7 223739.7
412 51419.00 139866.5
413 12553.73 33104.78
413 19272.20 41642.10
414 2797.31 1939.68
414 1245.77 598.76
415 199548.1 294104.1
415 140747.4 221693.2
416 124345.4 172040.9
416 141024.2 155087.3
417 136872.0 127869.4
417 137409.5 129378.5
418 119513.0 123073.7
418 98640.93 121560.9
419 105332.5 165357.3
419 38357.66 45716.76
420 2718.04 6183.50
420 2215.13 7646.85
421 12572.58 22748.28
421 35227.87 47176.38
422 2487.52 853.27
422 50.20 641.65
423 113.59 133.87
423 638.82 704.45
424 132297.4 180256.3
424 116251.8 201927.3
425 121741.6 182718.8
425 131504.2 176746.5
426 132859.4 128126.9
426 148302.6 108556.9
427 130293.7 101219.8
427 89137.03 96847.90
428 110138.0 194824.2
428 117373.1 185241.3
429 19426.82 15726.35
429 3304.99 9582.89
430 662.33 433.37
430 569.00 459.22
431 243.10 262.98
431 234.71 212.79
432 60.03 42.92
432 8.87 8.01
433 20.13 36.26
433 561.27 557.26
434 299.34 292.16
434 571.68 565.06
435 96.21 86.63
435 38.58 57.62
436 13969.43 21536.01
436 3277.88 1520.02
437 145.84 537.28
437 51.84 557.93
438 29.63 26.11
438 572.98 575.44
439 308.03 319.25
439 574.12 573.45
440 120.49 102.59
440 4.59 22.50
441 122.85 135.03
441 192.37 187.71
442 134.06 107.52
442 25.32 16.42
443 11.07 10.68
443 9952.64 20456.56
444 5961.07 2927.61
444 662.52 581.56
445 154.17 134.19
445 23.75 24.22
446 18966.31 27552.16
446 108273.4 115765.3
447 128926.7 120303.1
447 133090.3 119435.0
448 127773.3 103792.4
448 129513.0 91152.58
449 108310.0 95689.09
449 103692.4 126262.1
450 80439.00 145603.8
450 11778.14 43587.53
451 18697.27 40323.18
451 3323.33 10392.36
452 434.96 668.48
452 217.08 544.20
453 57.68 73.64
453 502.57 511.39
454 356.16 341.92
454 26302.80 38826.74
455 241736.4 411162.4
455 108429.8 144881.5
456 61391.49 112589.9
456 92803.69 135913.0
457 103007.0 130399.7
457 107130.5 125703.9
458 105405.5 104300.2
458 101994.3 121178.5
459 116198.2 119061.2
459 105666.3 109359.9
460 77466.79 85870.26
460 89783.87 154656.8
461 118514.7 140957.6
461 223656.5 199793.9
462 234444.0 180206.7
462 184090.8 140693.4
463 125437.3 163298.8
463 114813.0 160282.5
464 124251.6 152341.3
464 52885.78 116506.3
465 22855.08 42741.49
465 2626.84 7317.05
466 18767.89 20325.04
466 1117.16 2368.30
467 560.18 645.35
467 510.90 610.78
468 179.05 146.39
468 448.81 442.59
469 249.53 285.22
469 657.17 613.85
470 173.67 175.64
470 62.35 49.02
471 5.36 5.43
471 59.14 78.03
472 131.41 113.93
472 146.61 159.88
473 140.66 115.12
473 16158.24 17956.94
474 194.94 242.33
474 741.17 704.59
475 170.60 172.52
475 92.20 88.89
476 42.74 25.09
476 42.86 60.90
477 140.49 141.00
477 88.28 108.29
478 199.97 173.02
478 910.76 1127.62
479 10710.97 15179.10
479 60239.33 83949.17
480 106972.5 118170.5
480 124700.9 127235.5
481 133336.5 122219.6
481 127677.5 111269.9
482 101368.1 86861.68
482 75436.00 82130.31
483 99745.64 155048.1
483 38339.10 51419.10
484 2697.16 15851.87
484 3365.33 5895.22
485 565.60 389.52
485 645.80 777.31
486 143.87 305.83
486 25.63 13.62
487 113.58 259.24
487 117655.8 125604.3
488 274213.0 422137.8
488 124423.4 172616.5
489 85528.92 151120.7
489 113969.8 147983.8
490 126620.8 143363.1
490 129342.2 119300.2
491 127672.6 104743.1
491 128371.3 94078.96
492 122857.3 108467.5
492 102629.7 116215.5
493 65782.33 163256.9
493 30912.30 45233.58
494 1699.04 11870.04
494 3160.25 6893.72
495 451.59 636.62
495 490.01 743.61
496 58339.84 81681.59
496 9417.38 9067.30
497 1391.37 2384.93
497 114.22 2280.16
498 192.25 311.65
498 548.96 857.09
499 107.31 84.81
499 820.00 836.86
500 198.25 171.12
500 35.49 43.18
501 78.57 70.07
501 13.99 10.87
502 70.51 76.22
502 38.84 35.29
503 146.56 157.11
503 42384.12 61824.03
504 8160.16 5952.06
504 1284.15 891.18
505 275.49 237.68
505 45.00 44.49
506 100.99 99.58
506 42.23 42.44
507 52.29 65.11
507 65.57 48.08
508 118.31 134.54
508 467.95 468.57
509 133.26 130.63
509 723.75 756.54
510 333.49 280.99
510 14.46 17.48
511 46560.76 60924.28
511 102329.6 124430.5
512 115295.1 130229.4
512 111510.0 88103.12
513 111477.7 90150.00
513 118968.4 82679.15
514 111950.2 94376.36
514 94225.33 95679.18
515 116975.7 185673.8
515 86678.72 145204.4
516 47201.63 76185.99
516 43469.85 63566.70
517 51176.65 68593.89
517 39388.57 52065.74
518 29715.68 38313.62
518 40696.35 66037.77
519 42020.81 50313.83
519 79856.22 141598.9
520 320383.8 455275.7
520 214557.5 271294.4
521 184358.3 196667.5
521 147907.5 166797.7
522 141094.1 174739.7
522 139267.8 133457.0
523 137695.1 110671.9
523 133652.0 102224.3
524 139328.9 113688.9
524 146237.4 112054.1
525 125277.7 112430.1
525 105546.2 96473.38
526 88450.56 83995.80
526 80455.18 91976.05
527 79125.65 151423.0
527 58445.65 120244.0
528 11831.53 40189.90
528 1360.56 16423.82
529 1568.83 4667.83
529 694.20 1525.92
530 568.73 544.23
530 116.94 83.03
531 21.97 27.06
531 82.79 80.55
532 33.00 24.05
532 81.93 86.57
533 147.36 139.64
533 319.27 317.50
534 76.39 104.32
534 560.87 552.83
535 549.47 540.19
535 155.16 124.73
536 20.38 21.56
536 70.03 72.64
537 51.02 40.95
537 62.22 72.76
538 174.46 164.43
538 300.42 299.59
539 26.87 50.56
539 571.31 556.75
540 491.32 512.72
540 205.44 174.95
541 29090.30 43749.06
541 1865.55 394.22
542 103.54 740.91
542 59.81 273.43
543 244.99 281.76
543 299.54 292.38
544 77428.01 110223.8
544 119391.5 135362.5
545 117646.7 137265.0
545 102262.9 111198.0
546 84825.43 91133.74
546 82597.24 99400.38
547 103317.8 118617.2
547 52757.45 56681.11
548 3654.22 17042.24
548 17913.65 26930.29
549 2201.51 1785.89
549 1124.70 1804.49
550 751.81 1030.99
550 324.79 279.60
551 118.25 82.52
551 262941.7 386640.5
552 92919.63 215421.6
552 89103.09 127495.2
553 94580.69 137120.7
553 110589.9 128407.6
554 111878.2 139514.9
554 119062.8 113402.1
555 119694.8 98528.45
555 115998.8 92695.25
556 117476.6 107082.9
556 87491.97 109540.4
557 68860.74 130739.9
557 6174.66 29091.01
558 3518.72 12123.36
558 902.79 1106.90
559 478.32 572.87
559 581.53 1610.15
560 392.59 420.19
561 302.13 285.76
561 475.00 159.62
562 153023.5 262513.4
562 125904.9 169146.6
563 125263.3 154092.9
563 131715.8 143761.4
564 121431.0 139794.0
564 117353.6 132939.1
565 95364.51 96075.08
565 76014.87 143523.1
566 107858.9 98267.74
566 48465.09 36651.51
567 1096.39 4856.25
567 3222.60 3646.34
568 803.36 1066.11
568 612.73 841.06
569 300.79 491.17
569 12.00 12.58
570 900.80 427.26
570 210613.8 268555.2
571 103147.9 147826.9
571 105442.8 144626.1
572 124249.1 132207.1
572 103346.9 117792.2
573 107373.1 108386.1
573 111093.1 116450.9
574 97756.27 84775.12
574 77105.99 86075.40
575 93329.69 144909.7
575 63335.18 66771.70
576 5382.15 16369.52
576 4103.70 7739.98
577 422.27 877.97
577 187.85 156.78
578 135.49 251.23
578 269.80 273.47
579 322.12 299.24
579 11.70 9.30
580 163951.2 181905.6
580 39441.92 82691.46
581 9028.51 15276.61
581 6554.25 7727.79
582 3836.46 12529.81
582 192.86 5049.65
583 167.16 2398.39
583 299.14 568.41
584 320.29 308.58
584 18.54 12.55
585 410.20 410.83
585 159.37 157.77
586 283.42 321.35
586 209.56 197.73
587 130.51 122.65
587 100.07 86.93
588 78.87 80.11
588 294.70 284.06
589 304.11 299.29
589 24.25 21.53
590 403.57 404.16
590 157.93 156.23
591 231.49 258.23
591 199.54 202.56
592 156.73 136.08
592 94.31 97.82
593 80.42 75.69
593 5598.12 6071.76
594 12007.91 11768.04
594 50.92 45.68
595 424.64 427.05
595 184.94 188.13
596 205.69 232.78
596 218.52 223.93
597 197.06 182.68
597 75.27 84.29
598 94.23 88.78
598 316.14 310.91
599 297.46 300.63
599 40.98 34.62
600 410.49 410.74
600 160.78 160.99
601 145.40 177.71
601 200.79 197.93
602 200.78 200.86
602 75.14 69.72
603 99.51 98.95
603 326.25 326.19
604 295.06 291.45
604 54.46 47.36
605 407.06 413.91
605 159.46 156.17
606 106.00 130.33
606 202.42 203.84
607 179.79 192.01
607 115.95 95.64
608 75.34 90.52
608 347.49 340.94
609 279.52 282.77
609 82.43 69.68
610 397.10 400.99
610 158.14 155.31
611 73.39 89.09
611 214.97 209.08
612 136.17 155.91
612 162.08 144.12
613 46.73 58.57
613 365.95 363.32
614 268.02 272.19
614 113.85 96.76
615 397.49 399.07
615 159.70 161.27
616 45.41 58.32
616 235.35 226.14
617 93.90 116.38
617 189.45 176.72
618 53.43 47.32
618 362.94 370.64
619 267.64 267.72
619 126.73 120.79
620 404.39 401.72
620 158.32 161.94
621 38.07 38.88
621 236.96 239.21
622 66.86 82.15
622 183.90 186.51
623 84.07 68.87
623 335.09 356.88
624 282.24 268.32
624 139.44 134.66
625 409.30 408.73
625 156.99 159.11
626 38.36 36.21
626 237.02 239.77
627 41.89 55.40
627 166.54 177.39
628 123.41 104.48
628 302.09 316.99
629 298.70 293.76
629 151.65 146.52
630 420.57 416.44
630 155.06 153.66
631 41.37 41.59
631 220.80 232.45
632 45.23 39.26
632 135.05 154.67
633 145.69 137.02
633 308.14 304.78
634 274.06 287.62
634 170.07 164.88
635 438.12 430.64
635 157.75 154.85
636 44.07 45.18
636 206.18 216.03
637 57.80 51.19
637 102.48 121.90
638 141.93 142.48
638 347.36 331.80
639 219.50 246.18
639 188.92 180.23
640 463.92 452.16
640 165.01 163.63
641 44.76 43.30
641 176.18 196.88
642 89.47 70.62
642 52.87 78.35
643 148.83 146.33
643 383.75 367.84
644 194.24 203.50
644 171.52 185.19
645 500.68 486.08
645 171.82 166.97
646 47.59 45.31
646 130.25 159.43
647 135.00 110.36
647 20.04 36.25
648 158.04 152.97
648 392.41 396.42
649 193.34 189.60
649 126.47 152.12
650 545.45 523.77
650 181.54 178.12
651 56.24 52.32
651 89.31 112.63
652 175.68 153.70
652 10.17 14.19
653 149.65 156.93
653 10050.85 15228.15
654 5802.76 2517.59
654 109.56 142.00
655 600.02 582.47
655 230.63 221.29
656 65.60 62.19
656 91.36 112.98
657 222.49 209.26
657 12.75 13.92
658 111.50 131.50
658 384.39 382.69
659 225.26 218.04
659 68.33 75.57
660 594.26 598.81
660 222.73 213.75
661 69.60 66.16
661 45046.41 65117.19
662 3114.94 1922.80
662 129.68 1432.15
663 79.57 287.24
663 469.80 641.43
664 232.41 272.84
664 88.29 81.64
665 565.38 589.40
665 272.51 248.06
666 82.36 75.74
666 19.05 19.11
667 247.81 260.35
667 26.95 21.96
668 30.51 43.55
668 15221.53 17497.90
669 32895.68 45160.98
669 1839.53 325.28
670 540.33 559.45
670 406.48 428.01
671 109.70 93.41
671 87.75 97.54
672 266.50 278.98
672 40.04 34.83
673 8.37 21.60
673 463.50 460.13
674 162.31 169.25
674 113.09 109.20
675 492.71 504.25
675 338.40 323.07
676 4660.30 11115.99
676 24305.14 32993.57
677 1147.68 524.34
677 87.65 606.13
678 28.27 169.40
678 470.01 493.04
679 189.18 172.61
679 99.05 112.29
680 469.55 483.11
680 349.99 342.69
681 159.03 133.41
681 23.90 20.01
682 223.18 234.08
682 65.10 57.79
683 13.39 10.64
683 394.61 414.67
684 16203.50 22228.87
684 234.19 111.66
685 473.94 467.88
685 383.62 388.73
686 187.25 165.02
686 51.20 49.93
687 195.58 232.15
687 102.13 85.38
688 15.41 15.14
688 366.46 382.38
689 226.35 214.58
689 44.76 50.67
690 460.64 466.75
690 352.48 349.55
691 15558.21 17196.22
691 2013.70 261.95
692 158.09 194.41
692 177.72 165.28
693 21.10 21.54
693 399.43 406.46
694 217.38 216.08
694 51.69 49.72
695 433.89 450.62
695 362.49 358.58
696 153.31 155.80
696 84.33 70.63
697 111.32 134.36
697 192.31 181.27
698 14.37 15.05
698 344.48 352.84
699 198.01 201.88
699 75.40 65.98
700 394.83 418.93
700 364.48 360.57
701 172.54 162.14
701 78.31 82.04
702 94.70 103.79
702 220.95 215.19
703 17.47 13.96
703 342.21 344.26
704 173.66 186.88
704 90.28 80.23
705 363.75 384.62
705 346.38 357.47
706 17004.85 36173.50
706 12084.08 8241.31
707 334.38 394.51
707 316.54 1208.08
708 34.96 70.53
708 380.35 389.39
709 159.57 163.88
709 103.55 97.96
710 372.01 375.30
710 302.48 323.93
711 278.28 242.09
711 44.71 52.76
712 95.02 86.90
712 273.26 266.90
713 35.53 31.22
713 346.56 344.88
714 14327.27 22136.96
714 426.66 151.98
715 402.16 395.24
715 286.11 307.99
716 323.36 292.06
716 71.11 71.79
717 85.31 92.03
717 291.46 289.85
718 47.08 45.18
718 356.29 351.61
719 111.49 124.93
719 88.18 89.24
720 396.49 389.94
720 225.19 238.87
721 318.05 309.89
721 80.08 63.12
722 38.41 56.47
722 300.88 303.17
723 66.34 53.01
723 363.41 361.98
724 84.06 98.66
724 93.50 89.59
725 392.76 395.53
725 214.63 219.72
726 271.94 289.29
726 125.87 102.69
727 31.33 34.22
727 280.59 291.82
728 94.93 81.51
728 371.54 374.06
729 74.07 74.70
729 88.48 93.62
730 383.08 392.12
730 211.32 210.71
731 243.20 253.34
731 156.94 139.51
732 37.72 35.04
732 222.66 255.66
733 144.88 116.01
733 380.15 379.92
734 71.67 68.52
734 69.73 80.09
735 367.18 379.78
735 232.23 218.28
736 221.70 233.81
736 16278.22 22228.80
737 638.23 184.63
737 195.61 535.46
738 235.00 352.57
738 422.69 424.23
739 78.55 73.97
739 62.86 76.96
740 380.82 383.57
740 254.16 241.15
741 206.19 221.54
741 163.60 160.28
742 91.41 71.51
742 116.09 142.56
743 248.07 239.57
743 28290.73 38852.00
744 18642.69 22785.31
744 306.17 145.95
745 401.42 390.75
745 335.33 343.31
746 200.50 220.73
746 224.00 214.88
747 124.08 110.47
747 96.68 109.97
748 257.59 260.61
748 435.25 426.36
749 82.00 78.86
749 21.93 32.31
750 378.18 372.49
750 255.70 265.83
751 298.04 407.12
751 30611.35 43897.75
752 1121.49 717.05
752 163.32 525.25
753 283.38 505.37
753 482.70 481.22
754 98.36 89.34
754 22.50 24.04
755 383.56 393.73
755 238.17 243.05
756 172.99 161.61
756 158.17 161.13
757 118.35 120.00
757 89.56 83.97
758 262.16 264.63
758 8876.11 18815.57
759 5886.38 3729.10
759 109.36 53.24
760 386.61 398.11
760 268.53 261.76
761 194.39 179.21
761 179.39 187.86
762 105.83 107.77
762 97.60 93.08
763 275.69 277.13
763 425.47 438.30
764 129.31 117.28
764 24.33 22.01
765 336.90 350.44
765 254.61 243.66
766 181.60 180.10
766 15958.91 22219.66
767 520.00 229.34
767 119.66 424.47
768 300.47 361.51
768 461.54 464.24
769 132.77 131.98
769 46.08 40.60
770 328.69 340.26
770 271.56 257.18
771 155.14 162.30
771 130.43 129.26
772 120.88 119.07
772 89.10 84.36
773 279.04 286.09
773 451.17 443.23
774 103.25 117.11
774 57.76 47.97
775 300.88 315.40
775 293.17 276.90
776 137.22 141.96
776 109.91 121.41
777 136.73 126.75
777 84.07 82.99
778 247.51 269.28
778 500.86 474.27
779 75.02 86.89
779 69.18 63.21
780 288.36 298.22
780 303.15 294.78
781 138.95 134.39
781 14426.08 22125.00
782 706.87 258.91
782 112.53 201.03
783 206.28 245.81
783 600.59 569.77
784 74.73 74.01
784 74.98 84.97
785 306.70 306.82
785 297.52 298.58
786 161.05 144.37
786 54.58 69.50
787 171.90 165.11
787 91.07 88.96
788 146.17 167.16
788 29741.41 38175.10
789 16107.00 23681.24
789 356.44 129.22
790 358.64 362.28
790 350.43 392.12
791 217.88 194.09
791 84.53 99.05
792 189.11 187.77
792 97.17 96.86
793 118.40 130.88
793 662.19 652.22
794 87.68 80.71
794 25.88 31.79
795 300.84 313.51
795 306.72 298.73
796 44114.39 55643.39
796 33238.98 45059.21
797 1059.47 841.64
797 182.38 603.68
798 133.77 156.28
798 740.08 746.92
799 124.81 108.65
799 42.16 42.01
800 285.19 310.75
800 315.18 308.16
801 224.91 205.37
801 27.85 24.41
802 125.87 144.69
802 119.04 108.00
803 101.84 101.79
803 660.12 662.06
804 122.62 112.26
804 31.24 28.62
805 250.25 268.27
805 310.98 304.19
806 238.98 227.98
806 39.01 33.55
807 79.44 100.74
807 147.66 131.35
808 90.43 96.98
808 654.02 651.70
809 118.78 119.74
809 44.93 40.68
810 228.57 240.22
810 305.70 302.04
811 13982.91 19988.53
811 4321.77 2390.53
812 74.68 270.31
812 210.41 474.77
813 106.45 114.63
813 691.52 702.63
814 117.91 122.19
814 66.74 58.31
815 214.63 226.88
815 300.53 294.86
816 233.89 237.20
816 83.08 65.26
817 21.42 28.43
817 179.14 177.89
818 97.64 90.67
818 662.98 673.74
819 113.26 114.24
819 72.75 68.92
820 212.75 218.06
820 292.74 287.83
821 227.25 228.60
821 102.60 89.46
822 25.02 23.45
822 152.98 164.90
823 92.83 94.10
823 649.17 665.45
824 147.04 121.88
824 55.32 63.33
825 219.48 222.59
825 294.72 287.63
826 194.27 206.96
826 130.03 113.02
827 33.30 32.20
827 114.11 131.01
828 109.87 99.65
828 604.25 632.13
829 195.60 165.85
829 35.15 45.35
830 222.59 225.87
830 295.81 286.45
831 150.72 171.20
831 159.12 146.83
832 43.00 37.20
832 90.37 102.38
833 126.21 118.57
833 564.28 586.99
834 14704.23 22162.24
834 250.55 66.90
835 246.01 311.33
835 347.78 367.03
836 154.23 160.21
836 171.44 179.27
837 72.16 54.50
837 78.91 84.80
838 134.55 131.83
838 541.91 559.91
839 295.45 276.20
839 24.68 20.03
840 191.88 214.61
840 351.07 334.30
841 12004.43 20911.63
841 3370.68 1509.61
842 147.56 457.71
842 90.97 350.13
843 141.18 156.93
843 553.35 563.57
844 331.40 328.13
844 45.88 32.22
845 165.41 186.61
845 374.57 362.12
846 141.17 137.65
846 80.12 93.44
847 126.56 117.00
847 48.80 54.48
848 118.65 115.17
848 15679.79 22078.89
849 1531.19 849.09
849 104.52 73.98
850 153.94 187.07
850 406.80 385.64
851 164.69 158.08
851 77.17 93.52
852 130.31 120.13
852 61.46 53.40
853 117.94 119.53
853 510.97 508.98
854 349.69 353.46
854 78.79 75.32
855 127.34 136.81
855 373.16 372.14
856 36159.79 54019.10
856 26249.80 29363.44
857 1175.01 943.80
857 143.25 693.76
858 155.85 296.00
858 555.75 568.45
859 369.31 380.44
859 129.93 113.58
860 135.55 134.10
860 375.30 376.01
861 178.62 178.27
861 40.42 36.45
862 102.06 109.82
862 90.20 83.53
863 124.11 120.24
863 13407.54 20923.26
864 4402.51 2003.96
864 183.45 146.96
865 154.94 203.02
865 389.06 388.43
866 188.40 191.27
866 71.24 59.79
867 81.20 95.89
867 97.33 89.92
868 130.97 129.50
868 471.82 472.63
869 296.51 319.50
869 194.78 170.81
870 133.30 140.02
870 371.15 364.35
871 145.05 156.16
871 77.29 70.17
872 60.42 63.80
872 90.63 91.61
873 125.18 126.97
873 475.23 470.91
874 256.33 276.71
874 235.37 214.94
875 124.42 133.62
875 380.15 366.45
876 122.74 130.07
876 86.65 82.97
877 53.09 59.78
877 91.62 84.81
878 97.24 113.33
878 14835.99 22452.54
879 1011.06 297.16
879 297.76 282.07
880 145.49 151.06
880 430.07 406.98
881 123.72 137.78
881 94.20 88.88
882 50.10 54.41
882 105.23 100.83
883 65.53 77.15
883 544.30 530.41
884 154.62 178.93
884 321.25 307.02
885 130.95 127.20
885 432.18 420.19
886 109.22 108.27
886 63.34 67.52
887 54.68 50.80
887 95.28 100.49
888 61.88 56.38
888 551.08 553.09
889 123.12 140.62
889 331.23 324.69
890 149.38 139.76
890 437.17 432.25
891 112.00 106.33
891 42.83 48.33
892 62.35 61.70
892 83.43 86.88
893 77.03 67.32
893 16770.25 22862.78
894 45944.05 60873.59
894 2965.98 635.10
895 235.47 484.58
895 515.32 921.39
896 166.42 216.01
896 78.37 75.32
897 57.57 57.73
897 90.73 87.64
898 88.32 84.02
898 513.59 525.63
899 108.91 100.88
899 325.18 337.58
900 189.85 180.05
900 481.89 469.26
901 39344.46 60879.20
901 8706.84 5368.54
902 305.76 631.55
902 120.95 447.93
903 114.11 138.65
903 524.56 542.67
904 123.24 120.87
904 321.78 340.80
905 214.17 203.76
905 494.74 481.20
906 123.68 122.58
906 51.28 47.58
907 4.45 14.26
907 70.33 81.39
908 124.67 106.81
908 474.94 488.88
909 112.18 107.41
909 275.61 295.70
910 230.12 213.59
910 502.28 493.33
911 122.70 121.32
911 58.79 53.14
912 1.63 6.06
912 40.90 53.36
913 139.51 136.24
913 451.73 458.11
914 121.35 113.71
914 241.88 263.58
915 234.16 228.35
915 521.80 507.29
916 131.53 128.13
916 65.83 63.84
917 3.78 1.41
917 23.69 33.44
918 134.18 143.37
918 449.49 442.91
919 130.96 127.14
919 184.24 211.08
920 249.77 244.89
920 545.21 531.17
921 137.93 134.19
921 72.22 74.59
922 6.99 5.53
922 2.45 12.93
923 129.61 135.74
923 29868.53 43987.66
924 2677.37 559.30
924 185.48 238.04
925 313.19 302.68
925 589.78 576.05
926 182.11 179.32
926 95.73 86.06
927 13.81 15.02
927 3.82 3.72
928 102.40 120.74
928 488.60 478.30
929 128.04 127.10
929 698.43 833.23
930 995.64 1102.30
930 901.66 963.97
931 1654.23 2068.94
931 3342.08 4175.86
932 2984.36 3442.75
932 465.75 377.71
933 781.94 1014.97
933 2389.07 2649.88
934 10803.81 14968.08
934 27605.98 36643.89
935 69354.64 97060.71
935 134804.5 183330.8
936 174497.1 240002.2
936 179869.2 222050.1
937 180430.6 146549.9
937 170805.2 151283.9
938 164997.4 123361.5
938 146890.9 113354.3
939 134781.0 128249.7
939 118949.9 110798.4
940 100404.2 106757.6
940 65322.85 102270.5
941 112044.9 146535.4
941 73961.85 113886.1
942 5632.54 42980.14
942 3073.90 19433.08
943 2474.32 7292.62
943 611.20 2141.32
944 169.85 173.19
944 181485.9 229035.9
945 142496.5 234026.1
945 117696.2 148184.5
946 134729.5 147465.2
946 136846.4 126600.0
947 114105.6 106211.2
947 104288.2 77082.85
948 93926.02 77141.29
948 75493.47 64789.15
949 72546.85 88902.84
949 84774.91 152947.3
950 15594.58 53210.09
950 1902.29 9334.52
951 1944.06 2504.66
951 1144.82 1154.78
952 99.10 72.37
952 56.59 59.34
953 76.71 318.47
953 14584.22 22314.39
954 511.29 169.53
954 166.59 151.90
955 246.01 264.74
955 580.34 567.45
956 229.28 253.59
956 221.36 188.02
957 53.81 45.01
957 33.94 28.19
958 66.35 65.65
958 366.48 378.78
959 123.71 124.00
960 158.73 150.38
960 193.08 208.82
961 575.91 562.87
961 38534.18 62065.49
962 9234.95 4239.78
962 390.12 1392.02
963 175.06 406.27
963 117.59 124.15
964 351.53 348.02
964 119.46 140.95
965 175.63 168.16
965 180.21 181.54
966 601.50 588.81
966 145.70 156.38
967 392.02 723.82
967 40110.32 57538.70
968 88434.90 115454.8
968 104063.4 124295.1
969 124284.5 125368.4
969 106316.6 117541.3
970 96179.09 99194.52
970 105334.1 85525.66
971 85612.34 86142.17
971 70721.98 88741.53
972 69543.05 77268.51
972 44894.43 66462.70
973 14605.94 17650.74
973 5957.84 9708.93
974 641.35 4239.23
974 296.26 200.05
975 159.06 188.81
975 181.86 176.23
976 56739.96 33674.29
976 297869.7 442016.2
977 99277.54 132629.2
977 48606.31 80864.88
978 73179.49 100650.2
978 98156.79 121031.6
979 109058.0 122104.4
979 112788.5 119867.0
980 121309.1 117716.4
980 119686.9 109422.3
981 111100.5 110732.8
981 84903.91 119726.1
982 80212.16 102636.5
982 27657.69 32723.42
983 1969.56 8514.18
983 3532.81 5186.41
984 8843.11 17981.25
984 6812.13 6517.90
985 587.57 243.43
985 355.41 248.94
986 735.16 715.10
986 140133.8 227612.9
987 116955.4 180446.5
987 128144.3 176684.6
988 131048.0 170131.8
988 122332.2 143167.4
989 117219.8 124458.2
989 114055.8 128766.7
990 89380.40 125362.5
990 84673.52 73993.33
991 3019.02 18376.93
991 23177.33 33246.91
992 1881.37 1782.05
992 992.13 1541.19
993 225.23 327.18
993 255.37 277.50
994 373.62 351.58
994 44.58 41.11
995 87.39 104.53
995 101685.3 145683.1
996 99196.04 184752.9
996 113601.4 140097.6
997 114094.5 107551.2
997 126283.4 123987.8
998 122759.0 139489.0
998 136951.3 118447.4
999 143232.0 110152.4
999 126988.2 117331.1
1000 103382.2 120698.3
1000 104888.4 194836.9
1001 176650.3 241940.4
1001 236201.6 204230.4
1002 200791.0 188832.9
1002 151831.2 188838.8
1003 113330.5 170474.4
1003 98622.25 137197.1
1004 66788.04 101537.2
1004 45550.99 63677.14
1005 651.33 2249.74
1005 2391.90 4216.85
1006 1642.77 1364.30
1006 1196.63 2185.40
1007 359.94 141.39
1007 229.92 157.23
1008 127.09 166.94
1008 240.54 224.10
1009 336.81 325.16
1009 68.96 64.10
1010 28.75 36.47
1010 113.39 114.97
1011 564.96 572.68
1011 319.03 302.61
1012 157.31 146.06
1012 58.33 59.36
1013 77.50 86.46
1013 527.59 1497.89
1014 15297.44 20871.57
1014 243.46 109.56
1015 30.60 30.79
1015 125.51 144.99
1016 580.90 567.59
1016 352.27 365.72
1017 173.72 167.34
1017 64.50 58.93
1018 66.69 68.52
1018 399.15 562.16
1019 4344.43 6332.12
1019 54581.27 80951.24
1020 104691.8 129699.4
1020 128464.3 132317.4
1021 129048.1 102115.9
1021 133296.1 99097.86
1022 110171.4 83249.01
1022 80341.39 92260.03
1023 83376.09 109635.9
1023 65960.71 110397.6
1024 43102.64 59210.50
1024 12554.13 38227.59
1025 581.87 9933.02
1025 1186.85 3259.60
1026 750.96 725.30
1026 408.93 633.71
1027 193.14 182.91
1027 89.79 82.40
1028 59.18 57.39
1028 214.58 220.36
1029 16015.61 22180.20
1029 847.70 143.95
1030 60.63 52.84
1030 89.84 98.38
1031 549.06 540.98
1031 389.33 398.93
1032 188.77 186.82
1032 91.45 89.42
1033 54.03 53.23
1033 208.53 206.17
1034 360.84 363.65
1034 104.58 94.53
1035 55.27 49.58
1035 48.37 55.16
1036 35127.95 42856.20
1036 13272.31 8390.89
1037 197.42 192.04
1037 118.37 118.01
1038 71.73 61.24
1038 253.60 257.86
1039 344.45 345.72
1039 107.58 104.50
1040 65.23 60.93
1040 34.37 35.35
1041 21916.68 33806.25
1041 110587.1 138438.0
1042 132422.4 120699.0
1042 126439.1 111559.2
1043 116251.7 104591.5
1043 119718.2 96968.78
1044 96593.21 92088.42
1044 77179.42 76075.32
1045 63559.32 74849.81
1045 28221.92 94296.76
1046 2436.07 22113.03
1046 2968.57 11594.87
1047 424.54 1405.66
1047 119.02 509.09
1048 127.37 458.56
1048 231.69 237.09
1049 1980.74 322.42
1049 301379.9 468536.3
1050 84878.37 207598.8
1050 88066.98 178162.9
1051 88094.37 142117.4
1051 104311.8 134124.8
1052 112261.4 125668.6
1052 117369.4 108035.7
1053 99650.43 90655.97
1053 92023.13 83172.06
1054 88370.93 80730.63
1054 80469.23 84419.55
1055 67548.67 76855.20
1055 48470.70 66596.42
1056 45643.50 58753.06
1056 29769.63 88356.91
1057 36775.23 60812.24
1057 28969.39 39960.22
1058 13468.85 17605.15
1058 13586.99 19658.20
1059 142822.6 247510.3
1059 149295.2 201936.7
1060 167355.6 168959.9
1060 181436.4 143872.3
1061 191212.9 143877.0
1061 187770.8 146618.2
1062 188817.8 122804.7
1062 161588.4 130083.5
1063 124824.5 107518.9
1063 102933.6 123323.2
1064 97837.43 147685.1
1064 114883.3 193537.7
1065 107568.1 161992.2
1065 32963.85 73689.83
1066 13463.50 43293.60
1066 26760.70 35280.05
1067 1095.16 683.76
1067 452.75 1059.15
1068 82.55 148.21
1068 16735.06 13108.42
1069 175349.9 293096.7
1069 100559.6 152019.2
1070 96406.94 118373.6
1070 111319.5 119735.0
1071 103033.9 124329.3
1071 106525.7 111492.6
1072 114913.4 96741.32
1072 103910.3 112268.5
1073 84505.65 122847.9
1073 60764.56 84141.13
1074 9703.52 17123.55
1074 3244.02 7647.03
1075 1299.70 1044.35
1075 732.34 1894.51
1076 543.49 432.95
1076 356.99 374.17
1077 445.83 421.81
1077 111.06 95.04
1078 19.79 18.64
1078 238.40 245.99
1079 270.16 275.93
1079 96.00 83.59
1080 66.68 73.01
1080 59.86 51.12
1081 8774.93 15996.93
1081 21236.07 25912.90
1082 1586.25 1164.79
1082 234.94 673.56
1083 33.79 45.17
1083 257.40 361.89
1084 259.12 256.74
1084 123.58 116.09
1085 57.64 59.63
1085 77.91 69.77
1086 361.15 367.77
1086 227.36 231.95
1087 444.18 440.91
1087 169.97 151.08
1088 24.89 21.44
1088 13167.70 16134.25
1089 2106.75 504.53
1089 147.21 143.01
1090 60.50 59.84
1090 101.69 102.60
1091 359.04 364.88
1091 239.74 254.28
1092 441.12 449.58
1092 202.59 185.88
1093 33.47 30.66
1093 217.64 219.95
1094 212.27 218.93
1094 119.13 123.10
1095 62.36 54.39
1095 66.35 71.79
1096 10007.25 18784.96
1096 16830.79 23923.15
1097 649.45 633.02
1097 299.64 580.81
1098 59.93 64.00
1098 254.79 261.86
1099 197.18 202.17
1099 118.32 129.35
1100 91.19 80.83
1100 51.25 57.83
1101 371.36 367.38
1101 168.45 179.29
1102 366.07 385.38
1102 321.10 286.12
1103 56.17 49.90
1103 236.04 236.11
1104 177.68 183.64
1104 77.51 89.63
1105 99.04 92.21
1105 47.42 51.16
1106 379.85 370.91
1106 155.52 157.15
1107 311.68 338.54
1107 362.97 332.10
1108 61.67 56.81
1108 252.30 248.08
1109 164.44 167.65
1109 58.97 66.32
1110 103.26 104.03
1110 57.38 51.09
1111 368.75 371.36
1111 163.92 162.52
1112 245.39 283.23
1112 390.95 364.45
1113 78.75 68.42
1113 262.69 260.14
1114 148.82 151.47
1114 52.31 58.41
1115 88.62 95.69
1115 76.99 67.52
1116 347.57 360.45
1116 177.96 166.82
1117 165.57 207.75
1117 443.50 416.62
1118 109.05 95.53
1118 10702.10 18157.61
1119 33011.83 43741.05
1119 1611.45 164.65
1120 86.54 87.41
1120 118.58 123.58
1121 357.63 358.61
1121 224.25 220.30
1122 143.51 156.52
1122 447.63 461.68
1123 156.69 129.00
1123 279.47 274.25
1124 154.64 153.62
1124 44.29 46.12
1125 42.23 57.28
1125 99.87 95.12
1126 372.30 342.51
1126 13602.00 20887.90
1127 528.29 359.81
1127 471.01 754.93
1128 226.42 208.58
1128 331.65 392.30
1129 157.78 155.44
1129 47.30 51.10
1130 33.65 45.32
1130 88.49 94.56
1131 362.94 353.87
1131 199.55 204.08
1132 147.02 140.45
1132 340.66 363.13
1133 248.82 224.00
1133 24601.41 32674.17
1134 18097.74 25534.46
1134 2681.95 468.17
1135 62.37 182.72
1135 139.79 152.37
1136 406.84 445.15
1136 267.69 279.37
1137 159.32 152.24
1137 312.45 329.96
1138 276.40 265.38
1138 343.59 327.08
1139 151.02 150.24
1139 35.22 37.67
1140 37.59 32.44
1140 53.51 65.56
1141 14534.28 16337.51
1141 2187.78 496.82
1142 169.33 162.71
1142 266.23 311.17
1143 316.67 292.47
1143 407.60 389.42
1144 163.42 157.21
1144 34.34 33.57
1145 36.41 37.80
1145 38.62 43.19
1146 366.08 372.67
1146 209.67 199.19
1147 162.25 161.73
1147 181.77 205.25
1148 335.60 320.66
1148 391.40 379.89
1149 173.70 167.46
1149 30.72 32.86
1150 35.06 33.73
1150 29.14 36.86
1151 352.38 356.36
1151 207.52 203.76
1152 155.65 160.63
1152 152.22 162.52
1153 337.02 333.45
1153 394.06 393.71
1154 182.70 174.71
1154 39.35 32.90
1155 32.31 36.85
1155 26.99 28.44
1156 329.68 339.80
1156 211.86 210.15
1157 154.71 155.26
1157 151.43 152.26
1158 333.27 337.60
1158 393.37 395.55
1159 192.31 182.86
1159 51.20 48.15
1160 21.54 26.81
1160 34.03 31.13
1161 322.94 331.27
1161 205.25 208.06
1162 149.94 151.65
1162 147.25 150.91
1163 330.33 335.01
1163 408.27 397.27
1164 188.45 190.97
1164 62.66 58.31
1165 16.86 19.17
1165 40.30 37.57
1166 317.37 322.98
1166 196.77 200.05
1167 144.29 147.03
1167 140.30 148.88
1168 306.60 319.81
1168 445.44 426.37
1169 182.61 187.32
1169 71.49 65.16
1170 29.74 23.42
1170 37.72 41.35
1171 302.65 311.09
1171 190.42 190.88
1172 143.50 147.42
1172 139.09 140.37
1173 275.43 290.09
1173 483.76 471.59
1174 183.12 178.52
1174 75.44 75.54
1175 41.28 37.10
1175 31.59 35.81
1176 298.83 302.56
1176 192.44 192.18
1177 137.94 140.07
1177 125.39 133.72
1178 256.92 272.86
1178 531.81 489.40
1179 26383.13 42735.42
1179 1577.38 312.75
1180 66.60 159.53
1180 51.74 165.19
1181 335.87 393.98
1181 230.95 227.43
1182 128.97 138.99
1182 126.85 121.51
1183 236.78 261.39
1183 552.94 528.38
1184 221.19 213.20
1184 66.26 69.32
1185 58.23 50.39
1185 33.99 31.62
1186 10674.31 18142.74
1186 5474.68 3136.88
1187 173.15 419.42
1187 149.10 373.75
1188 220.71 307.39
1188 619.13 600.42
1189 231.65 225.26
1189 73.09 61.83
1190 54.41 60.05
1190 40.77 38.60
1191 300.50 306.56
1191 204.24 199.98
1192 120.40 117.85
1192 110.54 114.49
1193 161.26 179.13
1193 607.27 602.76
1194 233.38 226.48
1194 81.45 73.38
1195 38.76 44.35
1195 49.27 45.10
1196 299.05 300.26
1196 193.67 197.91
1197 125.19 125.79
1197 92.92 98.40
1198 131.61 145.62
1198 610.90 609.58
1199 250.21 239.89
1199 87.42 81.02
1200 34.20 38.52
1200 51.71 49.13
1201 14520.57 16444.00
1201 307.65 294.45
1202 136.81 131.20
1202 110.19 114.74
1203 122.40 146.74
1203 642.09 643.90
1204 263.09 256.05
1204 107.05 99.29
1205 36.91 33.75
1205 38.41 46.13
1206 300.50 307.39
1206 205.14 201.78
1207 132.22 130.53
1207 97.67 96.28
1208 72.52 88.93
1208 24826.82 34756.29
1209 16358.50 23190.84
1209 1178.09 487.44
1210 88.78 313.07
1210 86.10 215.60
1211 354.30 373.08
1211 267.96 250.18
1212 129.87 133.36
1212 113.13 106.90
1213 43.80 55.06
1213 567.03 593.72
1214 358.18 327.73
1214 120.72 117.36
1215 59.14 55.42
1215 21.76 23.92
1216 290.07 294.81
1216 241.62 236.03
1217 112.61 121.40
1217 123.22 111.92
1218 35.84 37.97
1218 522.30 549.88
1219 380.63 363.26
1219 132.48 124.19
1220 63.68 59.83
1220 30.64 23.25
1221 269.40 280.11
1221 241.57 243.56
1222 110.47 110.67
1222 131.20 122.43
1223 37.59 34.86
1223 11455.15 18761.04
1224 17511.47 24138.35
1224 395.30 172.29
1225 96.66 126.44
1225 66.32 61.56
1226 270.96 286.51
1226 266.31 264.03
1227 121.63 117.01
1227 134.23 128.82
1228 43.26 44.55
1228 436.03 455.64
1229 364.59 371.87
1229 183.77 176.43
1230 98.54 84.65
1230 42.57 40.46
1231 13405.72 20696.29
1231 1257.16 538.25
1232 151.88 450.88
1232 163.90 389.26
1233 65.16 62.82
1233 440.00 454.96
1234 356.01 364.40
1234 209.13 193.96
1235 112.69 102.23
1235 43.00 39.09
1236 241.83 244.82
1236 220.48 226.61
1237 140.41 134.43
1237 137.63 133.71
1238 55.32 53.23
1238 9661.71 18654.59
1239 3981.40 2683.57
1239 270.22 227.88
1240 147.74 134.97
1240 69.85 62.16
1241 266.40 266.76
1241 229.22 226.42
1242 137.96 143.88
1242 139.17 133.49
1243 58.96 56.20
1243 389.47 394.20
1244 309.05 322.56
1244 199.26 205.17
1245 167.77 145.34
1245 59.53 53.18
1246 238.28 240.44
1246 226.30 213.98
1247 120.77 129.06
1247 138.11 133.77
1248 67.04 62.16
1248 388.27 396.04
1249 282.45 289.82
1249 176.29 186.07
1250 196.84 184.75
1250 68.97 60.46
1251 228.19 231.73
1251 238.85 228.48
1252 96.39 107.52
1252 145.00 136.29
1253 79.99 75.61
1253 373.09 382.90
1254 277.88 276.07
1254 157.08 166.26
1255 185.15 191.60
1255 108.45 86.81
1256 213.00 225.72
1256 249.49 237.17
1257 76.18 85.00
1257 142.74 146.18
1258 81.20 80.96
1258 368.19 371.87
1259 279.31 278.61
1259 146.20 149.54
1260 162.23 174.71
1260 146.13 128.56
1261 209.18 214.10
1261 262.96 253.13
1262 70.46 75.60
1262 126.95 134.28
1263 83.78 82.46
1263 371.93 370.04
1264 272.31 279.23
1264 163.81 153.89
1265 137.94 149.56
1265 157.72 153.62
1266 214.72 213.40
1266 268.11 263.08
1267 77.84 76.69
1267 112.23 120.16
1268 75.10 79.32
1268 13005.76 20532.49
1269 1857.09 703.61
1269 210.07 198.19
1270 127.29 153.44
1270 196.82 176.93
1271 261.21 264.48
1271 294.43 278.47
1272 88.20 84.75
1272 110.56 111.75
1273 66.95 71.50
1273 392.13 387.02
1274 240.63 252.46
1274 198.48 200.88
1275 84.50 93.14
1275 180.72 182.77
1276 14373.38 20557.87
1276 1884.96 770.06
1277 151.16 653.36
1277 139.75 473.05
1278 74.40 161.30
1278 420.07 414.23
1279 233.66 239.68
1279 201.92 211.76
1280 101.02 85.80
1280 145.83 164.30
1281 282.97 275.45
1281 305.75 290.21
1282 100.02 96.03
1282 103.26 103.64
1283 45.19 48.36
1283 393.72 397.98
1284 215.55 224.89
1284 201.10 203.75
1285 122.79 105.17
1285 97.74 121.27
1286 295.44 290.92
1286 323.23 308.97
1287 99.34 99.12
1287 97.88 99.20
1288 44.59 43.08
1288 372.64 387.36
1289 208.31 209.46
1289 213.46 207.23
1290 131.97 132.10
1290 79.89 87.26
1291 8159.07 15766.37
1291 6382.98 5469.45
1292 341.41 213.76
1292 137.15 375.43
1293 71.07 92.02
1293 373.84 380.26
1294 212.90 221.17
1294 251.65 247.18
1295 133.59 135.05
1295 77.51 79.97
1296 260.42 274.19
1296 375.83 365.86
1297 115.74 106.17
1297 117.45 107.19
1298 45.66 48.55
1298 13074.79 20422.17
1299 1494.73 752.58
1299 268.09 266.69
1300 157.55 159.24
1300 82.06 82.04
1301 260.95 281.49
1301 412.48 389.24
1302 133.54 124.30
1302 124.01 118.15
1303 42.79 41.02
1303 352.15 350.58
1304 144.84 166.93
1304 262.27 258.56
1305 144.32 137.58
1305 73.86 72.12
1306 14585.62 20509.92
1306 1757.66 920.04
1307 201.79 731.18
1307 142.66 203.54
1308 50.55 49.82
1308 386.31 387.39
1309 117.82 129.73
1309 257.16 267.06
1310 164.97 159.29
1310 90.26 78.47
1311 174.62 191.52
1311 431.14 424.48
1312 147.54 146.50
1312 136.65 128.48
1313 46.31 38.36
1313 14257.96 20451.85
1314 1690.17 678.82
1314 253.68 259.78
1315 202.53 201.56
1315 140.02 120.70
1316 186.25 204.06
1316 425.30 428.50
1317 160.01 149.66
1317 157.14 145.89
1318 53.55 50.73
1318 359.68 361.87
1319 90.17 91.87
1319 190.64 210.18
1320 196.66 192.02
1320 134.67 125.20
1321 27653.93 40400.96
1321 3120.83 1600.04
1322 254.48 820.88
1322 185.19 458.79
1323 84.46 71.84
1323 375.76 380.94
1324 102.91 102.19
1324 161.82 184.93
1325 218.56 208.74
1325 144.14 138.62
1326 129.05 146.50
1326 421.79 410.06
1327 163.26 157.93
1327 160.68 161.05
1328 79.39 67.02
1328 12521.56 20243.89
1329 1498.78 816.52
1329 145.64 157.70
1330 245.97 250.75
1330 169.57 160.23
1331 145.22 149.59
1331 428.81 424.59
1332 161.69 165.86
1332 162.03 156.81
1333 99.64 87.58
1333 361.11 359.48
1334 99.69 98.56
1334 105.52 116.31
1335 220.35 224.06
1335 152.84 150.75
1336 13108.90 20620.17
1336 1514.46 1048.17
1337 190.21 488.46
1337 186.05 289.10
1338 122.72 125.04
1338 389.08 375.67
1339 99.14 98.56
1339 87.12 95.80
1340 228.20 228.65
1340 141.19 146.92
1341 153.17 148.23
1341 418.08 415.76
1342 141.97 149.73
1342 167.03 159.96
1343 100.16 98.64
1343 14609.45 20832.73
1344 1070.47 288.01
1344 84.94 96.69
1345 263.06 267.85
1345 131.42 139.36
1346 192.91 187.23
1346 440.23 434.16
1347 135.48 138.34
1347 164.82 165.41
1348 93.92 94.14
1349 403.74 394.17
1349 100.04 100.75
1350 58.15 64.32
1350 230.83 236.44
1351 101.72 108.67
1351 13204.75 20630.19
1352 1585.04 752.22
1352 199.05 673.94
1353 180.82 182.20
1353 123.27 183.15
1354 416.39 443.03
1354 118.86 111.52
1355 56.19 59.12
1355 216.47 232.95
1356 117.25 108.34
1356 176.69 185.65
1357 419.84 418.33
1357 147.51 141.63
1358 166.78 162.13
1358 102.83 101.02
1359 399.54 396.30
1359 114.96 111.90
1360 55.40 51.24
1360 178.54 207.20
1361 151.18 129.74
1361 149.99 164.92
1362 432.87 424.92
1362 142.80 141.38
1363 167.80 166.52
1363 103.93 100.29
1364 391.50 395.26
1364 120.51 116.13
1365 57.72 58.32
1365 151.49 163.20
1366 203.21 164.78
1366 29650.30 36896.30
1367 15120.20 21158.56
1367 301.55 619.50
1368 185.75 225.66
1368 173.15 180.42
1369 420.61 413.62
1369 137.67 142.99
1370 84.63 78.75
1370 133.10 147.57
1371 212.05 205.95
1371 119.78 129.85
1372 452.77 445.51
1372 161.53 152.70
1373 168.66 164.32
1373 112.18 107.02
1374 382.23 387.16
1374 114.66 116.58
1375 84.15 78.69
1375 117.20 126.92
1376 38646.77 57595.41
1376 201518.7 256539.9
1377 219584.2 229145.7
1377 204812.9 204869.3
1378 145994.0 177155.0
1378 39024.64 67891.20
1379 2524.96 12079.21
1379 5515.42 7756.07
1380 1749.33 3178.24
1380 831.63 1657.11
1381 390.53 607.50
1381 103.12 106.59
1382 473.41 458.32
1382 127.91 139.07
1383 181.82 176.53
1383 125.02 116.42
1384 403.21 399.62
1384 100.94 103.07
1385 67.85 71.58
1385 122.22 118.53
1386 206.77 202.51
1386 97.42 98.64
1387 482.43 481.16
1387 112.78 114.96
1388 176.99 176.85
1388 139.27 132.65
1389 389.25 392.89
1389 93.77 94.12
1390 64.58 64.96
1390 124.93 126.63
1391 207.89 204.06
1391 429.98 662.69
1392 29458.07 43200.82
1392 93338.69 122062.2
1393 116650.1 125932.2
1393 124191.7 121085.7
1394 126426.4 96005.57
1394 114876.5 86461.58
1395 82302.28 94397.38
1395 86599.87 145404.6
1396 11823.65 27466.48
1396 19584.09 38379.18
1397 2018.46 4533.41
1397 1023.95 1265.48
1398 242.89 351.51
1398 240.42 254.19
1399 394.78 389.28
1399 139207.6 106000.3
1400 186959.8 380597.0
1400 121444.2 132930.9
1401 65115.84 111027.5
1401 88947.03 138391.8
1402 92811.81 136847.8
1402 96692.90 124016.8
1403 97553.47 100285.4
1403 94294.50 117188.9
1404 90895.19 104722.4
1404 96430.81 133814.2
1405 78195.80 100226.6
1405 33535.88 27655.36
1406 3666.70 2687.58
1406 1937.36 5778.36
1407 1281.36 1397.16
1407 717.35 1384.67
1408 263.41 262.48
1408 239.12 217.90
1409 414.55 398.41
1409 106.20 109.36
1410 59.09 51.53
1410 142.97 64.52
1411 692.85 228.72
1411 142359.8 230653.5
1412 88935.41 125585.6
1412 80533.73 107951.5
1413 96578.18 113597.4
1413 96710.24 95083.24
1414 94241.21 91825.25
1414 96192.73 93019.62
1415 94381.89 89913.79
1415 83658.71 80613.38
1416 58669.83 83814.96
1416 87484.52 140140.1
1417 41253.27 39776.13
1417 13481.10 21262.19
1418 1132.68 2734.12
1418 1792.05 1390.63
1419 615.45 500.94
1419 134.78 149.66
1420 86.59 82.42
1420 49.05 58.54
1421 147.98 166.11
1421 2977.43 865.56
1422 171940.3 261550.4
1422 102013.4 133806.3
1423 106112.4 107287.4
1423 106493.2 119451.4
1424 102490.9 117662.0
1424 108754.0 122408.3
1425 106778.7 103975.2
1425 87428.92 110246.7
1426 82683.77 108884.4
1426 46571.70 61959.05
1427 3070.76 4707.23
1427 3258.48 9022.64
1428 763.01 694.18
1428 651.97 1432.41
1429 395.86 376.90
1429 159.50 152.93
1430 83.73 82.25
1430 271.76 408.17
1431 7795.34 8270.84
1431 122906.8 221323.6
1432 86345.25 117767.2
1432 77444.30 113761.9
1433 41164.82 59722.93
1433 10672.74 12305.14
1434 806.61 772.17
1434 1333.27 3601.95
1435 355.20 309.13
1435 886.93 1607.80
1436 246.35 544.95
1436 299.66 456.71
1437 475.58 462.21
1437 214.65 212.51
1438 168.70 158.44
1438 164.89 160.35
1439 328.41 331.15
1439 124.92 127.63
1440 58.07 58.02
1440 73.39 72.51
1441 62.36 65.94
1441 13129.00 20587.14
1442 1385.06 807.75
1442 327.13 593.08
1443 189.86 264.09
1443 209.05 205.20
1444 338.76 332.28
1444 125.95 133.44
1445 54.81 53.68
1445 69.95 73.42
1446 64.67 59.04
1446 195.42 218.78
1447 498.67 490.29
1447 226.53 222.44
1448 184.82 175.97
1448 205.97 195.79
1449 318.73 316.66
1449 110.04 110.31
1450 52.32 48.75
1450 61.62 67.51
1451 72.18 68.01
1451 162.08 181.62
1452 506.41 502.00
1452 211.12 214.89
1453 204.86 191.08
1453 217.84 210.14
1454 304.10 308.97
1454 111.87 108.21
1455 46.73 50.53
1455 52.57 56.15
1456 11269.60 16325.39
1456 30578.52 41456.39
1457 15144.88 21334.65
1457 2602.52 1874.65
1458 249.89 284.88
1458 318.34 323.85
1459 303.49 297.17
1459 143.97 145.76
1460 56.38 53.78
1460 49.83 51.52
1461 78.57 79.29
1461 131.35 141.21
1462 537.17 536.09
1462 205.18 205.86
1463 240.81 236.79
1463 246.52 237.83
1464 11407.14 18441.26
1464 4164.95 2603.83
1465 104.47 101.50
1465 61.69 347.28
1466 89.35 139.77
1466 170.01 170.72
1467 545.21 553.86
1467 202.87 204.44
1468 237.87 243.52
1468 264.54 253.79
1469 282.21 274.22
1469 114.19 118.27
1470 66.69 63.42
1470 23.95 28.38
1471 82.90 62.12
1471 13637.29 20802.87
1472 1075.52 718.19
1472 243.67 644.45
1473 232.33 247.19
1473 326.11 316.01
1474 297.92 289.91
1474 118.52 123.42
1475 68.97 65.61
1475 25.66 23.45
1476 43.26 48.57
1476 133.60 141.13
1477 527.17 530.20
1477 202.33 196.22
1478 192.70 205.27
1478 13862.21 16236.84
1479 15426.76 21129.93
1479 11910.75 19223.47
1480 3361.70 1697.24
1480 112.43 102.12
1481 44.75 44.56
1481 192.49 216.99
1482 573.98 561.79
1482 240.40 245.67
1483 163.82 181.53
1483 369.86 354.34
1484 308.70 297.14
1484 78.02 88.70
1485 81.28 77.69
1485 46.13 38.36
1486 15.23 15.42
1486 27536.22 40960.03
1487 2514.57 1206.90
1487 265.76 730.02
1488 155.30 222.07
1488 420.34 413.31
1489 321.39 307.34
1489 98.93 107.63
1490 80.76 83.90
1490 65.41 53.64
1491 15.71 16.03
1491 49.65 66.25
1492 560.17 568.96
1492 246.60 229.44
1493 124.63 128.78
1493 392.68 388.56
1494 314.36 307.27
1494 91.36 84.41
1495 68.79 69.45
1495 68.71 64.71
1496 19.19 20.17
1496 24.72 37.50
1497 522.20 539.55
1497 269.93 248.78
1498 131.10 126.28
1498 378.56 387.48
1499 312.45 309.57
1499 105.45 92.05
1500 64.24 66.70
1500 69.65 72.37
1501 6427.69 13001.91
1501 21804.40 28152.37
1502 1753.44 1534.31
1502 412.90 1218.95
1503 158.66 226.37
1503 383.38 408.12
1504 346.49 320.64
1504 127.80 124.29
1505 60.47 65.47
1505 70.42 64.41
1506 38.93 29.59
1506 9.66 10.25
1507 440.63 466.04
1507 341.40 324.09
1508 147.63 144.69
1508 16561.35 16538.08
1509 28329.14 40999.73
1509 16944.73 21242.78
1510 1045.37 256.48
1510 156.87 230.60
1511 71.93 70.61
1511 79.98 79.09
1512 429.38 458.03
1512 393.53 395.13
1513 159.79 158.43
1513 331.15 328.26
1514 355.05 349.80
1514 119.26 128.10
1515 60.81 48.44
1515 67.71 73.26
1516 68.27 58.31
1516 9032.25 16382.37
1517 6927.08 4673.88
1517 514.54 400.70
1518 183.47 176.34
1518 358.26 365.75
1519 350.37 348.83
1519 152.78 153.36
1520 79.02 70.31
1520 67.16 67.31
1521 72.98 67.97
1521 24.42 21.60
1522 372.30 379.63
1522 320.16 339.38
1523 186.00 181.22
1523 337.07 327.48
1524 317.20 330.86
1524 148.28 134.11
1525 83.39 81.71
1525 71.79 69.98
1526 69.22 70.07
1526 29.65 23.79
1527 354.92 363.98
1527 289.77 299.76
1528 188.01 187.66
1528 352.77 349.23
1529 302.34 301.82
1529 148.90 147.65
1530 80.25 82.36
1530 79.46 73.85
1531 67.51 66.90
1531 28916.61 41024.31
1532 1670.72 711.17
1532 426.77 1046.55
1533 187.10 184.58
1533 399.04 401.00
1534 314.88 309.18
1534 144.79 150.34
1535 86.17 87.40
1535 80.42 81.57
1536 76.99 71.70
1536 47.50 40.59
1537 338.01 339.98
1537 269.34 281.29
1538 181.01 178.85
1538 16366.72 25685.74
1539 12880.88 15995.03
1539 1095.69 193.25
1540 104.35 88.53
1540 96.39 109.36
1541 94.74 133.45
1541 91.66 82.01
1542 341.15 340.33
1542 256.22 268.53
1543 187.39 181.21
1543 383.85 385.82
1544 274.01 281.55
1544 147.61 141.94
1545 95.66 93.16
1545 64.68 64.18
1546 93.85 89.13
1546 69.22 66.98
1547 327.92 327.27
1547 236.82 246.13
1548 194.07 192.09
1548 369.17 380.56
1549 268.41 270.42
1549 161.75 153.48
1550 82.52 87.75
1550 75.91 73.44
1551 101.11 97.28
1551 69.05 69.88
1552 324.70 322.95
1552 218.62 227.15
1553 206.05 201.58
1553 356.65 369.01
1554 262.86 262.68
1554 169.82 168.95
1555 92.66 87.82
1555 74.07 76.36
1556 90.64 97.72
1556 77.08 71.95
1557 326.56 324.31
1557 200.67 204.14
1558 219.05 219.12
1558 346.07 351.42
1559 256.22 258.31
1559 170.50 173.80
1560 95.35 98.13
1560 70.76 70.62
1561 8359.02 17280.35
1561 21675.91 24131.81
1562 992.61 897.11
1562 287.09 533.23
1563 242.78 306.70
1563 386.16 388.61
1564 257.54 264.56
1564 197.77 203.12
1565 105.65 97.69
1565 65.61 68.82
1566 74.11 76.84
1566 104.70 98.99
1567 367.72 359.39
1567 197.36 197.60
1568 226.38 234.43
1568 362.90 359.63
1569 229.92 240.48
1569 170.49 169.36
1570 110.20 105.66
1570 80.03 72.43
1571 71.11 74.60
1571 96.05 99.43
1572 374.45 370.16
1572 185.49 190.71
1573 226.89 227.61
1573 370.48 367.12
1574 210.77 216.33
1574 153.41 159.58
1575 124.24 118.05
1575 90.33 82.77
1576 61.79 65.94
1576 92.86 91.61
1577 382.02 380.04
1577 172.67 176.27
1578 223.22 225.59
1578 379.24 374.96
1579 195.55 199.28
1579 133.81 143.89
1580 126.46 125.40
1580 92.73 93.11
1581 56.09 58.34
1581 96.21 96.72
1582 385.28 385.01
1582 171.10 169.33
1583 212.88 223.83
1583 403.82 390.77
1584 185.63 188.15
1584 105.56 122.80
1585 141.84 133.96
1585 97.63 96.12
1586 60.59 62.10
1586 87.34 93.34
1587 378.40 381.65
1587 189.26 182.18
1588 197.19 206.88
1588 428.11 416.83
1589 178.62 182.22
1589 85.22 94.23
1590 142.34 144.51
1590 101.50 100.39
1591 38855.13 60116.11
1591 20340.51 22208.62
1592 1835.84 1568.50
1592 344.43 1961.47
1593 212.08 330.99
1593 492.94 484.14
1594 193.29 193.54
1594 82.15 86.19
1595 153.36 145.20
1595 97.50 104.93
1596 90.64 81.56
1596 55.49 55.01
1597 388.65 394.44
1597 230.56 222.96
1598 167.91 175.28
1598 488.98 478.95
1599 188.11 181.99
1599 56.65 61.11
1600 152.70 153.78
1600 78.87 83.59
1601 104.25 95.65
1601 64.98 58.45
1602 376.42 385.99
1602 222.36 221.32
1603 164.32 161.52
1603 504.98 499.59
1604 185.12 182.62
1604 48.58 50.76
1605 133.84 144.72
1605 85.31 77.96
1606 14272.98 16256.13
1606 85.91 91.01
1607 390.68 399.44
1607 240.03 235.52
1608 192.98 190.68
1608 528.84 533.07
1609 196.92 189.24
1609 46.40 52.04
1610 102.48 120.73
1610 104.88 91.27
1611 94.12 103.15
1611 68.41 66.13
1612 358.67 365.55
1612 228.24 227.54
1613 179.31 181.45
1613 15075.26 16705.04
1614 212.61 209.61
1614 71.38 75.76
1615 91.10 109.10
1615 145.53 128.98
1616 85.54 104.41
1616 103.54 93.48
1617 351.60 358.05
1617 225.19 232.22
1618 172.49 178.47
1618 536.64 528.91
1619 209.35 209.89
1619 47.93 47.88
1620 38.50 54.22
1620 153.60 146.90
1621 18544.42 32668.66
1621 25879.21 29080.15
1622 1346.31 871.52
1622 258.60 1138.99
1623 194.40 195.08
1623 587.84 584.24
1624 234.53 229.10
1624 68.07 67.15
1625 30.84 37.64
1625 153.32 161.30
1626 69.27 60.93
1626 87.20 91.51
1627 354.19 359.68
1627 218.38 210.90
1628 165.61 170.75
1628 14308.33 17257.23
1629 275.35 255.37
1629 76.39 72.83
1630 41.76 42.47
1630 154.58 164.08
1631 101.74 91.65
1631 86.11 98.92
1632 352.25 355.65
1632 239.57 231.49
1633 139.08 156.72
1633 532.07 533.76
1634 290.72 274.62
1634 62.35 60.82
1635 25.28 27.94
1635 108.47 123.05
1636 26747.06 36691.12
1636 14766.93 20888.64
1637 430.03 662.82
1637 279.24 527.40
1638 169.25 186.40
1638 588.34 578.94
1639 347.64 327.10
1639 78.70 72.39
1640 32.92 36.69
1640 81.29 92.48
1641 117.79 108.80
1641 59.18 59.63
1642 343.88 346.79
1642 230.49 236.32
1643 131.59 124.31
1643 9599.19 18447.36
1644 16759.80 25345.17
1644 673.02 128.17
1645 51.52 198.81
1645 72.97 156.45
1646 152.05 154.84
1646 82.09 72.85
1647 340.36 343.45
1647 223.26 224.20
1648 142.37 135.79
1648 510.64 516.58
1649 355.25 350.77
1649 92.91 83.29
1650 32.02 32.55
1650 26.18 36.60
1651 33043.25 32443.98
1651 89.30 82.33
1652 361.58 369.73
1652 223.98 225.69
1653 169.64 165.04
1653 519.41 519.83
1654 358.07 357.97
1654 107.11 99.03
1655 34.42 32.16
1655 20.64 25.62
1656 124.03 131.56
1656 86.60 81.57
1657 320.70 322.84
1657 196.94 201.57
1658 159.23 154.54
1658 859.91 505.59
1659 27721.50 41320.50
1659 2016.15 378.37
1660 63.70 127.80
1660 50.74 159.08
1661 131.70 145.37
1661 108.09 103.94
1662 338.57 343.62
1662 206.00 197.53
1663 149.37 157.86
1663 487.39 494.32
1664 363.02 359.67
1664 122.48 117.52
1665 64.63 60.18
1665 21.76 23.54
1666 28989.34 32443.39
1666 105.76 103.53
1667 360.21 360.53
1667 217.85 205.95
1668 142.49 159.72
1668 502.29 498.69
1669 374.34 368.78
1669 140.63 133.80
1670 67.94 65.44
1670 25.75 22.85
1671 79.86 87.25
1671 91.87 92.02
1672 323.71 319.50
1672 217.61 208.45
1673 93.85 109.27
1673 15540.13 21024.81
1674 14890.08 21020.33
1674 210.31 221.99
1675 82.87 82.48
1675 59.76 50.57
1676 102.62 115.62
1676 113.94 106.21
1677 325.53 325.41
1677 228.29 225.70
1678 86.81 83.89
1678 478.42 483.26
1679 356.63 368.50
1679 170.31 163.22
1680 71.23 68.18
1680 57.33 52.58
1681 13363.35 20066.49
1681 32538.14 41951.21
1682 1518.84 909.79
1682 260.03 399.33
1683 107.12 104.60
1683 490.28 498.10
1684 355.37 375.10
1684 220.09 202.40
1685 80.88 79.14
1685 55.27 58.86
1686 29.82 33.55
1686 106.60 106.10
1687 306.69 310.30
1687 241.62 236.62
1688 100.16 90.62
1688 28355.93 35397.68
1689 2817.17 2321.50
1689 14316.35 20897.67
1690 769.86 202.16
1690 84.77 74.43
1691 84.46 80.23
1691 139.51 143.76
1692 330.64 343.23
1692 258.16 251.77
1693 112.43 104.22
1693 421.70 437.00
1694 314.58 312.89
1694 270.22 268.11
1695 75.83 74.81
1695 58.28 55.66
1696 53.73 49.37
1696 90.59 96.00
1697 298.06 298.80
1697 247.39 245.45
1698 123.67 117.86
1698 403.37 408.17
1699 298.17 301.45
1699 270.82 270.38
1700 87.84 81.58
1700 59.37 59.32
1701 48.62 50.74
1701 91.27 90.47
1702 285.36 289.84
1702 243.58 243.14
1703 130.41 129.61
1703 396.58 396.96
1704 283.95 285.53
1704 260.02 264.30
1705 103.95 93.38
1705 52.10 54.89
1706 47.55 50.81
1706 91.63 90.42
1707 279.23 285.72
1707 232.46 232.17
1708 128.78 126.62
1708 399.90 396.50
1709 266.20 276.97
1709 249.47 253.97
1710 118.13 109.65
1710 47.38 51.83
1711 51.72 50.36
1711 81.59 88.23
1712 281.16 284.18
1712 237.76 233.33
1713 122.96 126.21
1713 414.51 409.57
1714 255.21 261.64
1714 231.02 243.03
1715 136.99 125.48
1715 56.77 52.90
1716 51.75 52.67
1716 55.36 69.21
1717 298.70 293.64
1717 238.05 235.98
1718 116.20 119.70
1718 458.85 427.91
1719 12673.36 20740.66
1719 677.83 444.58
1720 212.46 562.37
1720 88.64 244.42
1721 73.74 77.53
1721 53.24 57.55
1722 318.24 315.33
1722 253.91 247.42
1723 114.72 115.89
1723 446.58 442.15
1724 194.89 206.55
1724 226.57 225.62
1725 195.85 192.17
1725 79.05 69.52
1726 44.07 46.35
1726 13953.51 19788.71
1727 2129.34 1246.27
1727 307.42 265.27
1728 126.34 129.16
1728 464.61 462.92
1729 218.54 219.16
1729 215.20 228.90
1730 82322.92 125473.9
1730 185676.9 250230.2
1731 198562.3 231899.1
1731 196057.7 195588.0
1732 185767.4 172939.5
1732 182600.3 136206.5
1733 156396.4 128807.0
1733 125726.3 117273.9
1734 76104.87 122340.3
1734 55743.99 114282.3
1735 53953.81 135173.4
1735 41516.58 90816.17
1736 57847.24 97569.39
1736 26727.62 30209.04
1737 5730.82 8312.39
1737 704.05 1964.80
1738 1502.97 1547.24
1738 745.25 846.23
1739 78699.65 102960.0
1739 117961.6 243123.5
1740 108068.1 152827.6
1740 103087.8 131136.2
1741 114285.4 132917.1
1741 112851.5 128249.7
1742 98170.87 122954.7
1742 87109.00 89265.33
1743 65677.03 78091.87
1743 58683.59 63748.76
1744 35477.57 70265.19
1744 48408.78 43793.35
1745 28125.33 33288.84
1745 1767.59 3583.82
1746 1542.02 1248.96
1746 488.43 211.31
1747 343.61 354.54
1748 348.63 326.74
1748 155.94 141.82
1749 17155.78 16469.77
1749 898.27 283.33
1750 133395.3 227700.2
1750 102989.4 147825.3
1751 104812.0 130435.6
1751 108128.9 148553.3
1752 108128.4 123611.8
1752 111492.3 132636.0
1753 92866.99 121191.2
1753 84040.26 124125.6
1754 39953.87 39782.99
1754 25462.70 18009.60
1755 7645.18 3087.26
1755 2024.94 2159.06
1756 702.12 966.55
1756 28239.42 39268.98
1757 19553.95 22238.07
1757 621.71 1208.78
1758 409.18 594.02
1758 178.84 177.14
1759 424.15 413.77
1759 28754.78 42549.52
1760 108558.6 200101.0
1760 82354.57 113395.5
1761 82437.85 96269.63
1761 92149.92 91562.61
1762 97365.62 83429.82
1762 104527.1 81936.84
1763 98792.92 90727.78
1763 85785.50 92272.38
1764 61248.59 78617.85
1764 75315.48 133624.6
1765 71765.46 105072.9
1765 40125.53 36078.46
1766 13233.54 7979.13
1766 2795.49 2213.10
1767 620.57 387.46
1767 279.92 254.57
1768 372.21 371.18
1768 153.63 143.69
1769 443.84 433.62
1769 701.53 194.14
1770 113692.3 204460.9
1770 70750.76 88820.98
1771 38546.77 48414.87
1771 28337.08 35907.41
1772 1455.21 7032.10
1772 932.65 3179.26
1773 676.68 857.36
1773 744.10 1367.68
1774 575.44 622.22
1774 286.66 276.63
1775 123.98 129.88
1775 161.94 168.44
1776 238.45 227.71
1776 105.56 95.75
1777 44.97 39.69
1777 110.98 124.41
1778 353.59 354.39
1778 173.45 163.48
1779 424.86 431.43
1779 203.49 190.94
1780 82.96 92.18
1780 158.65 158.58
1781 244.57 242.58
1781 111.27 106.14
1782 49.26 47.24
1782 98.71 108.17
1783 331.05 335.98
1783 178.69 173.51
1784 424.21 422.70
1784 210.02 204.25
1785 66.95 77.34
1785 159.05 156.60
1786 291.75 515.68
1786 14494.54 20053.66
1787 15684.91 20580.28
1787 185.01 409.93
1788 340.79 347.30
1788 214.01 217.48
1789 445.55 438.46
1789 234.35 238.44
1790 74.92 72.90
1790 155.49 165.97
1791 239.58 249.01
1791 132.14 129.47
1792 69.53 63.55
1792 99.91 95.94
1793 315.79 319.24
1793 7454.21 9098.12
1794 9852.44 7516.70
1794 14408.53 20542.16
1795 15205.14 20492.15
1795 1350.84 547.67
1796 263.75 260.03
1796 209.86 220.46
1797 104.51 82.96
1797 126.63 135.00
1798 323.66 319.19
1798 184.28 188.95
1799 421.13 422.43
1799 215.03 209.36
1800 87.15 87.78
1800 105.44 118.53
1801 230.84 240.43
1801 159.04 154.60
1802 100.16 91.78
1802 97.63 104.27
1803 318.61 313.38
1803 168.36 173.46
1804 424.57 420.70
1804 209.46 216.86
1805 82.49 83.36
1805 91.66 95.26
1806 215.26 234.36
1806 183.51 167.92
1807 105.01 101.05
1807 95.51 103.40
1808 322.96 313.49
1808 142.88 154.93
1809 27112.25 40580.71
1809 2169.37 399.45
1810 115.12 135.71
1810 113.14 171.75
1811 220.27 221.03
1811 231.23 220.68
1812 118.43 116.57
1812 99.40 100.52
1813 340.67 326.65
1813 121.31 132.59
1814 450.12 446.58
1814 182.57 185.27
1815 106.95 98.36
1815 69.31 77.01
1816 189.45 197.96
1816 223.67 213.49
1817 109.38 109.46
1817 107.56 102.57
1818 347.96 337.91
1818 105.66 112.97
1819 454.46 450.91
1819 185.70 180.37
1820 101.41 105.10
1820 55.19 61.70
1821 167.06 175.89
1821 240.24 237.65
1822 117.92 107.59
1822 113.34 111.53
1823 347.67 344.77
1823 105.88 101.79
1824 26930.35 38931.31
1824 4074.30 2004.87
1825 173.45 178.89
1825 87.76 194.85
1826 163.42 170.50
1826 264.71 277.62
1827 151.06 135.86
1827 121.69 116.93
1828 353.97 351.91
1828 115.27 109.62
1829 437.87 438.30
1829 183.64 185.84
1830 77.29 81.44
1830 70.30 67.03
1831 123.90 138.25
1831 13530.34 20170.73
1832 1609.76 589.90
1832 158.14 232.04
1833 384.63 430.97
1833 146.44 150.64
1834 443.25 444.12
1834 197.16 204.50
1835 87.09 83.22
1835 69.73 71.76
1836 109.69 119.35
1836 244.79 250.21
1837 163.89 162.43
1837 123.47 123.78
1838 375.20 367.08
1838 129.60 127.70
1839 424.15 428.07
1839 180.24 178.30
1840 67.94 73.08
1840 62.40 67.74
1841 107.24 111.14
1841 239.26 245.77
1842 168.32 163.70
1842 126.60 126.02
1843 381.27 374.10
1843 134.75 137.34
1844 405.70 411.22
1844 189.03 181.45
1845 61.30 66.03
1845 58.49 59.21
1846 13562.13 15830.16
1846 3063.63 681.44
1847 191.62 186.29
1847 167.46 166.01
1848 402.02 395.59
1848 168.47 171.95
1849 398.70 404.49
1849 204.71 194.27
1850 55.92 60.82
1850 51.62 54.81
1851 89.05 94.71
1851 183.72 210.42
1852 196.92 192.62
1852 148.10 145.80
1853 414.33 409.16
1853 10946.51 15823.11
1854 17002.68 20858.46
1854 621.96 321.04
1855 15123.14 20326.09
1855 410.83 136.91
1856 96.29 99.60
1856 258.40 283.23
1857 219.43 210.11
1857 184.90 186.34
1858 443.68 435.95
1858 175.29 170.59
1859 375.51 372.46
1859 220.74 218.52
1860 65.91 58.61
1860 26.52 34.73
1861 71.31 73.48
1861 165.81 179.04
1862 207.58 208.47
1862 165.54 166.92
1863 449.86 439.00
1863 181.05 172.62
1864 376.51 372.23
1864 212.29 212.82
1865 72.18 63.80
1865 19.01 23.74
1866 58.74 65.39
1866 141.15 154.86
1867 209.33 209.92
1867 178.08 172.37
1868 447.52 443.52
1868 12088.96 15896.74
1869 16333.96 20811.52
1869 624.94 296.22
1870 94.35 76.52
1870 12883.79 20378.37
1871 310.75 533.34
1871 305.87 957.76
1872 247.43 265.71
1872 206.70 214.48
1873 465.50 461.81
1873 228.08 213.07
1874 372.81 371.62
1874 199.89 199.41
1875 100.38 86.59
1875 21.41 20.32
1876 29.91 38.26
1876 13917.43 20276.30
1877 8415.96 16243.36
1877 7953.59 5632.93
1878 621.50 657.09
1878 298.00 644.55
1879 382.08 415.81
1879 211.43 227.50
1880 125.98 103.79
1880 27.58 24.00
1881 20.69 22.82
1881 106.30 112.71
1882 200.34 220.28
1882 136.78 137.58
1883 490.71 479.93
1883 276.55 268.95
1884 7941.91 17673.40
1884 5785.60 3095.19
1885 272.87 183.80
1885 56.81 95.80
1886 22.21 65.78
1886 129.86 147.29
1887 192.88 198.05
1887 151.70 147.86
1888 477.48 483.32
1888 304.93 293.37
1889 359.81 355.94
1889 146.05 149.21
1890 153.20 141.86
1890 34.46 30.53
1891 25485.93 31222.65
1891 4163.64 842.06
1892 192.93 193.44
1892 188.28 191.91
1893 473.65 474.70
1893 358.65 352.96
1894 374.16 362.95
1894 146.26 144.21
1895 143.93 144.91
1895 42.31 35.38
1896 16.22 16.15
1896 50.68 56.45
1897 159.74 179.69
1897 148.37 150.75
1898 463.67 462.50
1898 2462.71 3930.42
1899 26375.57 37108.22
1899 16723.06 20554.73
1900 288.54 192.16
1900 81.62 123.40
1901 30.61 24.55
1901 68.43 125.23
1902 159.19 173.69
1902 169.33 183.65
1903 466.84 473.89
1903 325.00 328.42
1904 427.15 408.28
1904 152.82 152.56
1905 126.55 129.46
1905 75.02 66.49
1906 17424.68 30068.88
1906 38626.41 49883.00
1907 2685.60 1818.92
1907 239.60 1212.46
1908 469.59 855.61
1908 352.47 355.88
1909 466.90 448.89
1909 181.36 183.08
1910 123.28 123.57
1910 90.12 80.24
1911 25.62 22.03
1911 15.96 20.66
1912 111.90 121.26
1912 161.86 160.86
1913 420.79 426.23
1913 9149.38 17273.46
1914 5952.60 3734.20
1914 358.13 198.35
1915 110.72 118.10
1915 127.81 118.36
1916 48.24 36.90
1916 25.18 25.01
1917 110.50 129.70
1917 175.29 175.07
1918 407.12 415.03
1918 346.71 346.54
1919 422.75 434.45
1919 206.49 185.80
1920 85.40 94.50
1920 114.71 104.87
1921 207.25 41.27
1921 14219.17 20283.61
1922 369.77 321.88
1922 250.77 583.29
1923 412.55 416.34
1923 371.78 387.79
1924 403.33 410.98
1924 250.42 232.59
1925 89.51 88.49
1925 116.65 112.13
1926 53.52 47.87
1926 21.63 20.48
1927 79.56 83.74
1927 163.12 168.43
1928 387.59 396.22
1928 321.97 334.07
1929 392.48 393.74
1929 270.38 257.49
1930 98.97 88.17
1930 110.69 112.05
1931 58.84 56.26
1931 25.79 20.76
1932 66.82 75.42
1932 160.29 161.36
1933 380.65 380.58
1933 300.89 311.87
1934 394.08 397.09
1934 263.47 265.22
1935 128.54 107.48
1935 100.77 106.51
1936 64.33 61.25
1936 32.18 27.50
1937 43.22 57.01
1937 166.29 165.08
1938 381.45 376.50
1938 289.99 297.92
1939 378.61 382.68
1939 253.34 256.89
1940 154.32 140.37
1940 84.55 94.29
1941 74.20 68.40
1941 35.92 34.65
1942 41.89 45.02
1942 146.20 156.73
1943 401.28 389.30
1943 9185.91 16293.44
1944 6733.02 4575.38
1944 434.33 301.15
1945 189.74 177.34
1945 103.89 109.27
1946 102.09 91.66
1946 62.63 64.10
1947 46.98 51.58
1947 142.23 151.04
1948 428.01 424.93
1948 281.96 285.99
1949 356.21 361.82
1949 232.95 241.90
1950 181.67 173.12
1950 87.25 85.21
1951 110.33 100.79
1951 49.00 44.23
1952 39.06 38.53
1952 117.75 131.36
1953 451.98 445.62
1953 294.36 294.22
1954 319.44 334.77
1954 206.58 215.09
1955 204.25 188.19
1955 102.13 95.63
1956 111.15 113.27
1956 55.15 48.25
1957 37.04 36.09
1957 99.10 109.93
1958 465.09 461.43
1958 306.81 300.73
1959 279.26 300.90
1959 193.79 193.26
1960 219.20 214.30
1960 104.83 105.90
1961 117.38 111.10
1961 51.97 53.40
1962 36.27 36.91
1962 86.30 91.21
1963 464.65 464.60
1963 319.24 314.52
1964 251.53 257.79
1964 199.15 198.75
1965 199.04 215.22
1965 109.53 104.65
1966 7994.07 16094.58
1966 5839.41 4400.27
1967 198.70 262.37
1967 163.27 406.28
1968 496.85 549.89
1968 361.16 402.48
1969 250.62 248.58
1969 198.24 203.15
1970 174.80 188.61
1970 131.06 119.57
1971 140.89 134.78
1971 76.59 69.23
1972 43.47 43.08
1972 88.92 84.69
1973 465.24 478.06
1973 15977.29 16352.97
1974 529.65 343.42
1974 209.65 218.20
1975 147.65 156.49
1975 183.50 172.41
1976 140.78 142.84
1976 126.43 111.34
1977 48.65 43.88
1977 89.78 96.03
1978 462.14 468.95
1978 372.14 367.86
1979 240.68 239.03
1979 168.45 179.53
1980 124.49 125.85
1980 159.60 160.01
1981 119.91 125.01
1981 126.94 109.98
1982 43.47 45.49
1982 70.64 79.15
1983 449.26 457.53
1983 400.47 391.73
1984 228.96 228.92
1984 138.87 151.93
1985 130.51 125.99
1985 133.93 147.73
1986 120.25 119.98
1986 146.85 139.35
1987 56.08 49.42
1987 62.31 69.06
1988 438.26 443.92
1988 13994.16 16506.00
1989 249.82 243.71
1989 144.56 149.87
1990 152.58 151.93
1990 129.63 144.59
1991 139.61 135.61
1991 176.12 177.35
1992 72.08 61.79
1992 58.46 61.69
1993 434.28 446.24
1993 447.89 442.32
1994 228.97 227.11
1994 118.54 123.24
1995 144.83 142.34
1995 78.96 93.48
1996 127.07 128.78
1996 15085.79 20358.61
1997 12555.44 19114.54
1997 3714.00 1485.85
1998 467.52 677.35
1998 506.44 831.71
1999 260.51 298.05
1999 139.78 145.00
2000 154.35 151.99
2000 61.12 68.96
2001 112.26 120.36
2001 173.71 163.97
2002 102.22 97.22
2002 62.22 59.50
2003 413.16 423.04
2003 23515.74 30873.67
2004 7760.01 6121.68
2004 278.99 181.15
2005 14239.92 20344.31
2005 1075.36 259.73
2006 154.43 326.65
2006 220.46 276.55
2007 130.52 118.10
2007 86.64 82.50
2008 416.99 425.99
2008 502.59 503.31
2009 258.59 258.28
2009 114.60 119.29
2010 111.80 121.95
2010 78.71 64.71
2011 88.24 100.04
2011 13415.28 19954.58
2012 1639.28 593.76
2012 15429.30 20442.85
2013 788.12 426.51
2013 534.91 547.10
2014 281.35 279.42
2014 137.69 138.14
2015 109.99 115.43
2015 108.92 107.11
2016 74.99 83.70
2016 101.58 117.95
2017 178.95 162.69
2017 79.47 76.24
2018 408.60 405.11
2018 16806.19 16518.31
2019 280.65 285.61
2019 140.30 133.06
2020 113.80 109.23
2020 115.25 119.02
2021 67.66 73.59
2021 106.95 112.62
2022 189.51 189.28
2022 86.14 79.89
2023 407.68 408.66
2023 508.26 515.78
2024 257.63 256.46
2024 129.35 123.27
2025 98.97 97.89
2025 96.78 98.47
2026 12011.20 19974.78
2026 8950.88 17454.65
2027 6144.05 3835.88
2027 234.97 262.93
2028 416.98 424.94
2028 555.74 557.69
2029 288.62 283.42
2029 156.74 149.53
2030 107.12 103.41
2030 83.46 91.26
2031 48.36 42.94
2031 72.74 75.05
2032 142.17 153.68
2032 132.38 119.20
2033 387.28 395.96
2033 525.88 527.80
2034 287.42 274.71
2034 142.55 142.36
2035 109.31 103.14
2035 55.24 68.10
2036 70.39 56.54
2036 72.74 73.88
2037 116.13 127.74
2037 141.28 135.48
2038 371.64 376.65
2038 526.48 522.91
2039 301.54 292.61
2039 139.52 138.63
2040 109.47 107.18
2040 43.68 46.59
2041 6744.47 14372.95
2041 5984.00 5954.52
2042 339.22 174.64
2042 151.72 233.03
2043 409.21 419.98
2043 538.27 588.31
2044 331.62 329.24
2044 152.02 146.19
2045 119.18 113.48
2045 42.36 42.57
2046 88.58 86.02
2046 52.36 58.10
2047 76.51 89.86
2047 129.77 121.16
2048 398.90 395.93
2048 509.20 520.94
2049 341.31 328.29
2049 149.37 146.32
2050 117.09 117.70
2050 46.35 40.93
2051 84.37 88.89
2051 45.36 47.27
2052 64.97 69.10
2052 127.96 131.52
2053 395.94 395.24
2053 499.30 505.13
2054 356.08 347.66
2054 150.38 146.21
2055 123.30 118.62
2055 48.06 46.30
2056 8259.24 17299.98
2056 4993.41 3080.21
2057 253.11 320.47
2057 258.03 356.25
2058 400.91 413.64
2058 534.07 524.97
2059 377.61 382.76
2059 164.89 156.25
2060 129.92 121.92
2060 52.65 49.73
2061 45.96 60.06
2061 73.25 60.80
2062 69.90 69.40
2062 108.75 113.17
2063 358.02 365.22
2063 540.04 532.05
2064 351.70 361.55
2064 177.07 162.81
2065 131.53 127.46
2065 54.12 53.20
2066 34.08 38.51
2066 89.17 81.79
2067 61.41 64.34
2067 27350.06 40758.98
2068 179728.3 268097.3
2068 185847.5 214859.8
2069 202182.8 168071.2
2069 186500.9 134999.0
2070 186597.4 97999.00
2070 163825.6 103797.8
2071 142406.0 109305.1
2071 124687.7 118213.3
2072 94495.51 110315.8
2072 65420.09 110656.2
2073 55758.81 119445.1
2073 51993.81 118118.2
2074 51113.11 104020.1
2074 17167.95 42872.24
2075 2887.29 18295.69
2075 1537.38 12435.92
2076 432.16 2107.08
2076 126.46 125.98
2077 59.33 59.06
2077 98.62 95.37
2078 360.03 349.02
2078 11824.20 18571.13
2079 3124.09 2024.58
2079 265.31 243.19
2080 169.59 165.33
2080 123.25 102.06
2081 43.18 42.39
2081 100.04 109.08
2082 67.10 57.09
2082 88.10 95.76
2083 364.75 353.95
2083 461.74 461.52
2084 345.69 360.72
2084 235.67 233.64
2085 162.25 152.88
2085 104.66 95.08
2086 34.67 29.43
2086 51.50 64.28
2087 77.17 66.07
2087 71.37 78.50
2088 365.44 360.56
2088 449.98 449.85
2089 308.63 325.90
2089 254.26 246.02
2090 20721.23 31325.40
2090 89133.71 108845.3
2091 109546.3 121647.0
2091 108001.7 108382.1
2092 100250.4 105512.5
2092 76513.89 94838.91
2093 62295.35 78597.60
2093 23801.74 37283.47
2094 5033.26 10586.00
2094 1250.65 3141.41
2095 1227.46 2132.19
2095 551.34 453.95
2096 167.97 237.34
2096 96.65 123.78
2097 120.49 130.98
2097 60.81 58.62
2098 375.05 373.44
2098 444.27 442.53
2099 263.00 271.76
2099 268.83 265.86
2100 392.83 490.24
2100 130409.0 131661.5
2101 150651.5 321387.6
2101 107849.4 131576.7
2102 72775.03 131592.2
2102 92408.20 143851.8
2103 95018.26 126694.6
2103 104595.2 110790.5
2104 97065.35 113534.4
2104 89984.06 103989.7
2105 95083.95 128234.5
2105 83304.16 128214.9
2106 50861.38 33038.86
2106 8548.30 5159.17
2107 2847.70 3787.41
2107 1648.69 2561.71
2108 1573.61 2904.84
2108 597.79 526.33
2109 304.11 329.12
2109 252.77 251.94
2110 184.81 184.74
2110 110.03 110.37
2111 87.93 79.69
2111 27982.10 26732.41
2112 150470.2 244988.3
2112 109303.9 153003.7
2113 118090.8 151945.1
2113 119594.7 142668.3
2114 108055.4 129209.0
2114 102909.4 129270.6
2115 90611.50 129314.3
2115 68319.34 50022.77
2116 8039.51 12123.14
2116 2030.68 3581.69
2117 1167.46 3203.49
2117 1281.08 1466.76
2118 479.08 428.86
2118 536.87 505.01
2119 229.95 234.96
2119 1216.91 1676.96
2120 2098.83 2566.41
2120 10491.33 13620.77
2121 156209.7 250538.5
2121 95321.14 131412.3
2122 103137.7 123539.0
2122 105916.1 102916.3
2123 98473.13 115709.4
2123 111640.3 97198.65
2124 113276.0 109219.8
2124 90645.13 109773.0
2125 59762.80 101003.8
2125 62540.98 71408.11
2126 58591.15 81100.28
2126 59613.36 89057.42
2127 103302.9 132592.7
2127 130973.2 138046.9
2128 114996.1 155182.5
2128 79641.87 125701.4
2129 91949.77 107898.1
2129 186550.4 261099.0
2130 98072.75 122423.6
2130 102693.1 123879.6
2131 104171.3 110244.3
2131 70384.11 87315.52
2132 47802.59 72145.99
2132 20384.66 31209.74
2133 19182.64 22972.15
2133 3140.50 3036.66
2134 2048.22 3517.46
2134 735.03 229.95
2135 638.03 1052.82
2135 220.21 157.85
2136 182.73 239.05
2136 141.49 149.65
2137 78.19 75.46
2137 62.23 70.33
2138 305.39 299.49
2138 13958.66 20055.14
2139 1384.37 487.08
2139 189.99 176.36
2140 256.35 263.33
2140 130.05 123.03
2141 87.58 101.24
2141 95.60 102.81
2142 94.12 77.64
2142 49.05 50.93
2143 312.14 310.69
2143 529.96 531.07
2144 274.32 261.63
2144 149.18 152.55
2145 228.12 236.95
2146 123.43 118.05
2146 45.84 57.67
2147 89.49 86.99
2147 97.26 92.48
2148 49.44 46.51
2148 300.51 304.78
2149 515.05 518.56
2149 281.45 274.72
2150 148.37 148.96
2150 213.12 221.01
2151 126.35 125.96
2151 49.36 43.66
2152 79.95 86.77
2152 90.13 92.03
2153 64.78 56.38
2153 286.72 295.76
2154 12099.97 19873.33
2154 1600.83 634.09
2155 175.19 157.56
2155 238.63 247.57
2156 138.83 135.63
2156 73.44 70.79
2157 70.77 84.00
2157 89.06 92.26
2158 84.19 75.52
2158 276.34 283.44
2159 505.65 503.65
2159 302.38 296.62
2160 163.11 161.25
2160 201.37 210.12
2161 143.25 132.47
2161 68.02 63.53
2162 32.70 47.63
2162 87.54 82.34
2163 91.45 88.65
2163 262.23 268.72
2164 517.21 513.61
2164 301.65 300.01
2165 160.32 160.53
2165 194.45 201.75
2166 151.78 137.27
2166 71.11 68.31
2167 32.06 35.08
2167 77.50 83.18
2168 82.69 81.87
2168 257.16 266.50
2169 24283.09 37524.38
2169 16862.48 22230.89
2170 1038.34 278.07
2170 224.34 442.71
2171 170.54 158.56
2171 88.85 89.02
2172 56.54 50.93
2172 56.10 72.97
2173 84.42 85.54
2173 266.13 264.91
2174 554.52 543.00
2174 290.83 295.74
2175 166.38 167.31
2175 179.53 178.53
2176 170.68 165.04
2176 12565.15 19387.61
2177 1525.99 527.03
2177 139.53 251.84
2178 116.50 279.66
2178 287.04 298.42
2179 573.16 558.47
2179 286.15 308.51
2180 179.61 167.45
2180 182.48 181.44
2181 190.72 183.66
2181 80.07 75.13
2182 52.44 51.35
2182 24.93 27.16
2183 77.80 84.36
2183 296.12 248.91
2184 29222.84 35880.52
2184 1197.66 429.70
2185 224.68 201.40
2185 277.43 263.01
2186 14824.89 19991.59
2186 525.22 160.89
2187 72.31 70.64
2187 56.81 54.78
2188 64.55 72.58
2188 269.04 280.76
2189 588.05 584.42
2189 249.78 250.64
2190 210.69 202.61
2190 186.69 185.55
2191 209.28 211.60
2191 79.69 76.93
2192 48.58 49.73
2192 47.55 45.58
2193 29.57 39.39
2193 239.44 246.32
2194 567.08 573.18
2194 269.09 256.89
2195 206.12 205.68
2195 184.84 184.83
2196 202.43 206.72
2196 80.59 78.80
2197 54.58 49.04
2197 49.73 50.35
2198 19.44 22.74
2198 222.69 234.63
2199 12505.19 19939.61
2199 1712.95 614.82
2200 207.64 203.94
2200 219.60 225.23
2201 221.97 211.61
2201 111.70 108.37
2202 61.45 65.96
2202 56.19 54.63
2203 20.26 20.72
2203 188.71 210.57
2204 567.72 558.27
2204 283.04 286.36
2205 196.30 195.68
2205 192.08 192.44
2206 280.74 213.82
2206 15948.01 15808.07
2207 57.76 55.75
2207 75.64 79.29
2208 34.65 29.01
2208 209.19 226.33
2209 582.11 577.11
2209 272.14 284.70
2210 191.98 189.64
2210 205.61 198.30
2211 215.95 223.71
2211 124.52 112.84
2212 45.67 50.08
2212 50.34 48.43
2213 38.71 36.34
2213 11147.18 13535.70
2214 16726.79 22091.24
2214 1661.47 821.71
2215 195.20 195.65
2215 302.62 293.11
2216 14353.31 19941.69
2216 930.56 280.89
2217 64.72 57.21
2217 74.38 75.85
2218 56.14 47.47
2218 162.35 189.63
2219 573.73 567.27
2219 252.79 255.56
2220 172.27 178.89
2220 251.92 237.71
2221 9460.46 14245.98
2221 4355.02 1758.38
2222 65.43 59.04
2222 64.30 71.23
2223 65.81 60.06
2223 166.57 174.92
2224 576.49 564.19
2224 240.02 248.22
2225 153.93 165.85
2225 268.45 258.58
2226 203.05 211.87
2226 183.33 169.21
2227 64.68 56.84
2227 38.11 42.15
2228 49.31 50.23
2228 2046.54 1725.71
2229 26121.57 38231.33
2229 15151.51 19852.52
2230 1119.32 378.52
2230 305.33 314.13
2231 219.25 207.76
2231 224.09 227.75
2232 80.25 76.49
2232 41.65 45.40
2233 59.54 59.18
2233 134.26 143.67
2234 569.80 569.56
2234 200.59 203.61
2235 145.48 148.09
2235 241.28 257.68
2236 237.40 215.21
2236 26118.36 39390.94
2237 16896.51 20516.63
2237 234.89 982.48
2238 72.62 238.22
2238 152.92 188.74
2239 597.23 603.37
2239 223.01 230.04
2240 134.89 140.03
2240 206.94 220.02
2241 289.99 258.05
2241 192.05 188.43
2242 87.72 83.90
2242 42.64 37.43
2243 39.91 41.57
2243 9424.45 15109.45
2244 45198.60 59478.75
2244 2988.21 860.57
2245 125.92 111.23
2245 13610.69 19018.28
2246 2492.50 1392.43
2246 301.43 297.37
2247 112.16 102.00
2247 75.92 75.61
2248 45.93 47.03
2248 128.01 143.20
2249 610.61 603.54
2249 205.92 202.31
2250 56.05 69.15
2250 190.12 194.05
2251 308.22 309.07
2251 12448.12 19913.79
2252 996.04 452.78
2252 141.27 215.21
2253 49.60 91.59
2253 126.71 157.34
2254 621.97 613.23
2254 217.76 219.80
2255 53.39 53.48
2255 164.07 176.66
2256 284.67 289.51
2256 233.04 229.94
2257 155.10 143.80
2257 58.92 53.70
2258 32.83 32.95
2258 97.03 104.70
2259 611.42 608.83
2259 199.06 195.62
2260 55.83 55.13
2260 134.11 145.88
2261 267.24 277.57
2261 240.68 232.19
2262 164.74 155.85
2262 65.48 58.89
2263 32.36 33.56
2263 85.06 91.13
2264 609.81 611.14
2264 203.98 198.89
2265 57.85 55.23
2265 103.43 119.37
2266 244.02 252.83
2266 242.43 243.18
2267 192.46 176.79
2267 72.83 68.55
2268 36.05 36.29
2268 75.32 84.39
2269 613.25 606.85
2269 202.82 205.38
2270 62.19 59.60
2270 81.83 92.66
2271 221.01 232.67
2271 237.26 240.04
2272 217.54 205.78
2272 87.49 82.89
2273 35.58 34.97
2273 74.72 77.96
2274 12579.82 20277.79
2274 14599.79 19984.08
2275 952.58 99.10
2275 101.65 199.86
2276 210.93 263.38
2276 291.56 291.79
2277 241.74 233.88
2277 132.15 122.24
2278 45.40 42.66
2278 75.02 83.98
2279 622.15 620.51
2279 208.88 211.87
2280 73.39 68.41
2280 76.87 76.11
2281 156.17 174.15
2281 12557.48 19965.13
2282 1069.74 431.41
2282 266.37 478.24
2283 63.46 142.95
2283 94.51 107.50
2284 635.52 627.45
2284 220.38 222.85
2285 77.84 79.23
2285 80.28 76.39
2286 128.75 139.24
2286 245.28 252.70
2287 242.44 229.50
2287 154.00 147.13
2288 60.42 55.08
2288 9459.16 16840.96
2289 32337.16 42762.89
2289 1845.78 349.14
2290 86.36 86.82
2290 109.81 107.13
2291 134.33 134.06
2291 235.02 263.74
2292 271.08 257.43
2292 155.19 153.81
2293 83.73 70.12
2293 64.72 69.82
2294 626.80 620.14
2294 204.82 209.17
2295 72.73 72.55
2295 92.20 86.05
2296 98.58 106.07
2296 193.21 201.68
2297 266.05 267.95
2297 148.32 143.55
2298 111.37 100.44
2298 66.57 68.66
2299 623.77 617.97
2299 195.76 199.90
2300 66.73 71.60
2300 103.04 96.60
2301 84.63 91.21
2301 174.32 183.16
2302 242.95 252.84
2302 165.70 153.10
2303 125.84 118.66
2303 73.34 72.05
2304 626.00 624.32
2304 184.22 187.26
2305 68.54 65.04
2305 103.24 106.69
2306 83.94 82.84
2306 157.33 163.93
2307 212.74 228.28
2307 190.33 175.69
2308 117.21 123.10
2308 89.82 83.98
2309 629.49 627.25
2309 176.73 178.26
2310 67.89 71.48
2310 104.50 103.81
2311 21822.86 32727.37
2311 5440.24 2833.22
2312 263.68 410.65
2312 317.28 622.57
2313 122.20 117.07
2313 13741.25 19713.49
2314 2059.63 897.90
2314 218.01 215.81
2315 73.60 71.16
2315 126.14 134.21
2316 114.44 105.12
2316 139.82 162.00
2317 189.96 192.35
2317 249.18 248.14
2318 113.26 107.50
2318 177.71 130.88
2319 23615.78 39618.48
2319 3909.73 774.04
2320 66.38 68.37
2320 126.66 217.04
2321 132.70 122.66
2321 105.99 129.07
2322 198.88 196.41
2322 250.77 248.35
2323 128.88 119.86
2323 120.85 125.59
2324 674.50 666.76
2324 189.66 187.65
2325 48.02 55.14
2325 94.68 92.25
2326 6828.50 12978.70
2326 20980.66 26830.07
2327 1510.74 1122.79
2327 340.79 1195.78
2328 147.22 291.57
2328 150.92 154.33
2329 697.14 683.54
2329 203.41 198.82
2330 49.31 47.96
2330 91.96 94.75
2331 117.37 117.21
2331 61.15 57.55
2332 192.59 196.12
2332 230.64 231.92
2333 124.49 125.69
2333 15843.53 15720.80
2334 774.96 775.88
2334 241.57 236.78
2335 55.50 52.57
2335 106.33 110.41
2336 121.82 126.94
2336 99.90 88.25
2337 187.13 193.00
2337 215.19 235.17
2338 140.33 131.82
2338 124.29 124.19
2339 678.84 686.40
2339 226.53 215.84
2340 54.89 52.64
2340 72.40 78.20
2341 4583.34 8487.28
2341 8915.60 11448.70
2342 416.23 528.44
2342 12777.42 20114.91
2343 1212.43 394.33
2343 161.56 170.94
2344 687.28 688.73
2344 266.83 259.31
2345 65.44 58.96
2345 87.98 88.95
2346 108.08 111.83
2346 97.47 90.00
2347 121.53 147.15
2347 207.77 207.06
2348 209.80 187.87
2348 15698.19 15818.80
2349 13626.61 20394.19
2349 698.93 323.66
2350 85.76 70.26
2350 12475.54 18810.80
2351 2201.36 1213.81
2351 173.51 162.02
2352 102.96 122.27
2352 257.39 252.88
2353 221.22 217.68
2353 160.97 159.45
2354 665.52 664.68
2354 228.97 229.78
2355 90.90 81.70
2355 71.67 70.67
2356 85.06 87.95
2356 86.60 88.09
2357 79.65 83.60
2357 214.38 224.10
2358 220.02 225.05
2358 159.43 149.08
2359 636.07 648.59
2359 217.80 213.67
2360 98.95 99.18
2360 79.26 73.42
2361 78.11 81.51
2361 83.00 83.94
2362 78.47 81.58
2362 208.42 212.87
2363 204.86 215.56
2363 16215.62 15750.10
2364 14571.35 20425.21
2364 597.15 306.59
2365 111.26 111.62
2365 8569.62 16915.34
2366 5379.25 3093.56
2366 209.01 148.09
2367 101.53 101.61
2367 227.71 236.46
2368 220.17 227.37
2368 239.38 226.87
2369 617.54 614.36
2369 244.66 241.60
2370 79.44 82.81
2370 106.61 100.25
2371 84.42 80.36
2371 13370.86 19836.64
2372 459.05 173.05
2372 218.99 315.62
2373 225.10 261.44
2373 258.40 258.83
2374 630.87 619.65
2374 240.32 256.76
2375 74.24 73.22
2375 112.40 110.24
2376 94.67 87.58
2376 61.32 60.50
2377 65.53 70.74
2377 161.26 177.51
2378 243.25 229.46
2378 13329.85 22452.95
2379 13978.65 17521.53
2379 1137.53 445.28
2380 93.27 215.80
2380 131.89 141.13
2381 118.18 105.48
2381 75.35 84.38
2382 67.35 70.83
2382 144.36 156.44
2383 254.28 246.42
2383 235.57 227.96
2384 633.83 628.85
2384 193.61 199.22
2385 87.88 82.94
2385 85.19 95.19
2386 15499.38 15752.45
2386 89.84 81.27
2387 59.39 61.91
2387 153.14 167.83
2388 281.44 282.34
2388 269.14 264.73
2389 651.68 643.62
2389 200.29 201.86
2390 82.57 84.36
2390 80.39 86.29
2391 116.00 114.58
2391 72.74 65.97
2392 38.07 45.28
2392 107.25 122.24
2393 261.19 265.47
2393 21693.74 35624.50
2394 29546.43 43126.69
2394 16285.27 20348.22
2395 935.40 467.00
2395 126.51 331.39
2396 122.08 130.31
2396 115.39 105.26
2397 42.39 44.59
2397 117.96 125.83
2398 254.93 270.65
2398 293.16 283.01
2399 648.16 648.22
2399 219.69 213.63
2400 69.18 72.49
2400 84.85 84.80
2401 86.99 93.59
2401 103.08 93.94
2402 38.41 35.30
2402 81.76 88.27
2403 208.92 225.75
2403 348.41 330.28
2404 622.02 632.40
2404 223.80 217.61
2405 72.66 73.99
2405 74.03 77.67
2406 87.26 86.17
2406 100.13 99.90
2407 47.03 41.56
2407 68.50 75.96
2408 182.40 194.83
2408 385.10 373.38
2409 603.98 607.08
2409 231.20 231.13
2410 75.19 73.16
2410 64.25 67.89
2411 91.83 91.52
2411 77.97 87.32
2412 62.45 54.75
2412 54.51 60.55
2413 155.24 170.65
2413 415.22 399.51
2414 585.95 595.19
2414 248.74 240.38
2415 74.98 74.35
2415 69.02 67.30
2416 87.81 92.75
2416 63.56 68.44
2417 71.80 69.04
2417 43.56 50.98
2418 141.15 148.30
2418 428.34 426.02
2419 583.20 585.60
2419 269.43 258.48
2420 74.59 76.00
2420 73.43 74.20
2421 76.65 80.65
2421 67.93 67.41
2422 62.45 68.79
2422 50.04 45.53
2423 122.06 134.37
2423 36841.43 53801.27
2424 6389.20 6140.57
2424 811.22 322.69
2425 106.46 179.77
2425 108.70 200.22
2426 85.39 93.15
2426 92.15 88.78
2427 54.41 61.09
2427 61.60 58.67
2428 112.92 116.26
2428 411.97 431.26
2429 635.86 613.84
2429 281.20 286.09
2430 103.89 97.56
2430 79.90 76.96
2431 74.07 71.62
2431 26127.42 39314.99
2432 1959.66 234.37
2432 93.16 86.08
2433 120.21 125.17
2433 418.35 433.77
2434 689.13 670.72
2434 290.57 295.39
2435 117.59 109.76
2435 77.21 75.96
2436 81.50 75.68
2436 60.17 65.79
2437 40.90 37.74
2437 55.88 61.67
2438 92.45 100.64
2438 383.10 393.44
2439 691.10 672.64
2439 255.52 262.84
2440 135.53 122.21
2440 75.14 73.67
2441 85.32 84.13
2441 53.99 57.10
2442 41.76 40.57
2442 36.43 44.62
2443 91.33 95.29
2443 362.21 374.65
2444 702.53 692.11
2444 251.35 252.86
2445 150.67 142.46
2445 78.07 75.48
2446 29220.74 35103.72
2446 1481.97 469.89
2447 103.93 402.80
2447 93.97 353.25
2448 140.16 145.90
2448 12653.62 21157.60
2449 1461.79 936.17
2449 287.39 276.70
2450 185.43 178.83
2450 112.56 101.95
2451 97.24 102.48
2451 81.76 75.15
2452 29.29 32.60
2452 37.04 34.19
2453 70.51 80.72
2453 315.74 336.07
2454 745.60 746.89
2454 294.50 278.79
2455 157.80 158.13
2455 111.62 102.85
2456 81.20 78.64
2456 79.95 70.08
2457 21.03 23.23
2457 36.39 36.00
2458 42.78 55.59
2458 315.66 321.48
2459 725.74 734.57
2459 309.98 296.80
2460 149.17 153.06
2460 122.56 116.20
2461 31075.31 55209.58
2461 8134.49 4050.38
2462 247.12 1066.37
2462 71.38 732.48
2463 54.65 66.31
2463 341.45 352.28
2464 724.01 731.58
2464 337.84 328.30
2465 147.34 144.32
2465 138.49 125.63
2466 78.41 76.17
2466 94.11 91.37
2467 27.42 24.88
2467 13.56 18.73
2468 37.00 33.98
2468 16121.11 16029.68
2469 722.75 736.00
2469 354.94 345.57
2470 165.83 172.01
2470 162.51 152.73
2471 108.80 99.09
2471 105.68 104.84
2472 34.32 32.05
2472 12.14 12.16
2473 36.48 40.56
2473 292.10 302.21
2474 661.43 676.01
2474 359.47 360.02
2475 149.78 142.14
2475 149.39 149.75
2476 105.61 94.12
2476 81.58 86.78
2477 38.24 32.26
2477 13.95 14.50
2478 23.35 29.09
2478 287.19 290.72
2479 610.79 643.72
2479 366.69 357.58
2480 166.24 155.12
2480 1333.19 1873.35
2481 2145.54 2888.44
2481 2154.27 2723.04
2482 1505.56 1984.77
2482 1076.05 1461.34
2483 755.43 929.76
2483 31463.99 42106.66
2484 10041.77 11227.22
2484 1876.37 2154.20
2485 1528.71 2070.76
2485 1549.55 1981.49
2486 16113.25 24551.29
2486 4106.45 4935.93
2487 11531.17 18130.34
2487 22946.66 31926.14
2488 38339.64 53349.14
2488 74702.67 90183.10
2489 114626.0 151206.6
2489 129483.4 140138.5
2490 138184.1 132251.8
2490 139282.9 149958.5
2491 123105.3 131268.1
2491 127002.2 123992.0
2492 85567.15 109365.7
2492 56577.18 72098.67
2493 37521.20 60231.58
2493 16681.75 31654.55
2494 44919.07 69560.01
2494 36927.62 46201.12
2495 43309.82 57137.87
2495 37001.05 47563.61
2496 57264.36 81198.05
2496 28927.06 34330.59
2497 3903.81 5622.80
2497 982.12 1772.41
2498 1297.06 1276.44
2498 13309.58 21360.13
2499 1767.45 1392.90
2499 459.19 457.64
2500 273.77 260.24
2500 148.38 143.70
2501 20292.17 35537.86
2501 9314.80 4356.61
2502 122.42 587.77
2502 73.52 165.97
2503 41.51 42.71
2503 264.33 263.22
2504 526.58 541.12
2504 374.07 382.78
2505 240.54 237.92
2505 148.62 133.89
2506 182.87 176.25
2506 139.89 128.25
2507 55.17 49.73
2507 50.26 43.47
2508 20.99 19.86
2508 240.42 243.90
2509 474.44 479.75
2509 343.59 353.41
2510 4969.41 7501.82
2510 61921.27 88195.77
2511 66174.82 80467.36
2511 85280.38 84056.31
2512 89060.91 83096.30
2512 74296.38 79240.99
2513 66020.38 74259.67
2513 45520.21 50075.63
2514 35549.14 47719.08
2514 11921.41 14302.54
2515 2394.36 5678.08
2515 654.56 2313.24
2516 549.63 536.72
2516 257.71 197.97
2517 127.10 117.65
2517 61.66 61.75
2518 41.47 37.74
2518 251.27 253.49
2519 447.76 447.27
2519 287.07 308.43
2520 476.25 546.02
2520 230.19 302.21
2521 31739.91 34564.99
2521 224900.1 364544.5
2522 109288.8 185516.6
2522 55301.76 102669.8
2523 68792.25 92312.20
2523 76911.21 104433.0
2524 85931.19 90642.91
2524 85045.98 82465.06
2525 84484.26 72460.15
2525 83096.45 77095.61
2526 79702.37 88180.53
2526 74422.20 72149.52
2527 64261.93 75966.92
2527 54686.70 62649.03
2528 45550.77 105705.4
2528 24704.62 24308.36
2529 10073.25 11465.42
2529 5559.73 1804.28
2530 1570.35 1366.87
2530 642.38 787.56
2531 387.71 244.60
2531 247.13 232.72
2532 134.12 125.18
2532 62.29 59.82
2533 57.69 54.22
2533 267.76 265.05
2534 417.28 422.40
2534 230.45 233.15
2535 256.51 260.62
2535 117.51 119.43
2536 22342.11 37618.47
2536 4085.35 2297.91
2537 14263.96 20811.85
2537 100.33 172.68
2538 81.18 87.89
2538 298.92 280.67
2539 437.09 451.00
2539 230.99 234.87
2540 250.94 254.74
2540 133.04 126.68
2541 161.97 169.51
2541 188.86 182.55
2542 141.84 132.50
2542 66.99 59.04
2543 45.06 45.53
2543 25210.58 38497.23
2544 3524.94 1669.82
2544 364.29 258.55
2545 15878.60 16041.52
2545 74057.78 99227.78
2546 95175.33 106771.0
2546 91877.21 86041.40

